Airmed: Efficient Self-Healing Network of Low-End Devices

The proliferation of application specific cyber-physical systems coupled with the emergence of a variety of attacks on such systems (malware such as Mirai and Hajime) underlines the need to secure such networks. Most existing security efforts have focused on only detection of the presence of malware. However given the ability of most attacks to spread through the network once they infect a few devices, it is important to contain the spread of a virus and at the same time systematically cleanse the impacted nodes using the communication capabilities of the network. Toward this end, we present Airmed - a method and system to not just detect corruption of the application software on a IoT node, but to self correct itself using its neighbors. Airmed's decentralized mechanisms prevent the spread of self-propagating malware and can also be used as a technique for updating application code on such IoT devices. Among the novelties of Airmed are a novel bloom-filter technique along with hardware support to identify position of the malware program from the benign application code, an adaptive self-check for computational efficiency, and a uniform random-backoff and stream signatures for secure and bandwidth efficient code exchange to correct corrupted devices. We assess the performance of Airmed, using the embedded systems security architecture of TrustLite in the OMNeT++ simulator. The results show that Airmed scales up to thousands of devices, ensures guaranteed update of the entire network, and can recover 95% of the nodes in 10 minutes in both internal and external propagation models. Moreover, we evaluate memory and communication costs and show that Airmed is efficient and incurs very low overhead.

==> data/external/ext-adv-1.0/ext-1.0BinaryTree0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.1822265625,0.00754466070485,0.18125,0.0072958458313,0.177734375,0.00692842001074,0.00146484375,0.00107695677338,1.0,0.0
20,0.260546875,0.00909570251604,0.2580078125,0.00860905804912,0.24228515625,0.0079732809394,0.00419921875,0.00162965870379,1.0,0.0
30,0.33388671875,0.00937077435774,0.3287109375,0.00901414381721,0.2962890625,0.0100802327435,0.0072265625,0.00209146795821,1.0,0.0
40,0.40615234375,0.0111855049757,0.39482421875,0.0110860271651,0.340625,0.0120389733885,0.01181640625,0.00241207702091,1.0,0.0
50,0.469140625,0.0118103041682,0.4505859375,0.0118303291142,0.37548828125,0.0118585068344,0.01591796875,0.00171459293528,1.0,0.0
60,0.5302734375,0.0106635480788,0.50341796875,0.0107926207057,0.40263671875,0.0100607240379,0.023828125,0.00265052668106,1.0,0.0
70,0.58447265625,0.0115675057689,0.5478515625,0.0114637039201,0.4244140625,0.00918066251138,0.02978515625,0.00348464799983,1.0,0.0
80,0.6408203125,0.00972454957208,0.59169921875,0.00881902948641,0.44423828125,0.00856854590687,0.03974609375,0.00290366954546,1.0,0.0
90,0.68994140625,0.00953503706542,0.62919921875,0.00799462686246,0.45400390625,0.00540409052026,0.0501953125,0.00396684962345,1.0,0.0
100,0.74013671875,0.0118872151408,0.66376953125,0.00906572619787,0.459375,0.0112098141968,0.065234375,0.00402137117753,1.0,0.0
110,0.78837890625,0.0126758632924,0.6955078125,0.00814567867367,0.4625,0.0119893246761,0.0794921875,0.00551465053139,1.0,0.0
120,0.83642578125,0.0129170692329,0.725390625,0.00660520746268,0.4671875,0.00897203125884,0.09111328125,0.00439540124895,1.0,0.0
130,0.879296875,0.0149803763626,0.75078125,0.00746644943648,0.469140625,0.00833185025296,0.10419921875,0.00501893832983,1.0,0.0
140,0.92333984375,0.0152374607277,0.775390625,0.00724244340331,0.474609375,0.00971090927942,0.11796875,0.00499767054501,1.0,0.0
150,0.965234375,0.0150999845775,0.7966796875,0.00764811095208,0.47275390625,0.00977141397246,0.13095703125,0.00346010791985,1.0,0.0
160,1.003515625,0.0155327010392,0.81494140625,0.00791846882382,0.47109375,0.00914967110131,0.144921875,0.00583174320077,1.0,0.0
170,1.0400390625,0.0142343327644,0.8306640625,0.00767529773048,0.4658203125,0.00669207497662,0.16162109375,0.00620955923313,1.0,0.0
180,1.0796875,0.0140441581424,0.848046875,0.00817700162968,0.4634765625,0.00895090068015,0.1787109375,0.00629850152981,1.0,0.0
190,1.1154296875,0.0141636507671,0.86279296875,0.0083774642052,0.4572265625,0.00812239860699,0.1962890625,0.00720311762811,1.0,0.0
200,1.14912109375,0.016056764421,0.8755859375,0.0092115496543,0.45166015625,0.0116571934999,0.21123046875,0.00737233545719,1.0,0.0
210,1.18095703125,0.0166871216367,0.8857421875,0.00946402319235,0.44169921875,0.0142311729239,0.22802734375,0.00830937667565,1.0,0.0
220,1.212890625,0.0160271065647,0.89677734375,0.00815874451965,0.43212890625,0.0148216863393,0.24384765625,0.00875762088693,1.0,0.0
230,1.24462890625,0.0169996617025,0.90791015625,0.00930283255889,0.42412109375,0.0161918184832,0.25849609375,0.010498229082,1.0,0.0
240,1.27607421875,0.0147281266934,0.915625,0.00841664635422,0.41533203125,0.0140031428646,0.27353515625,0.0095111758227,1.0,0.0
250,1.3068359375,0.0160235616596,0.92392578125,0.00816686382954,0.40927734375,0.0140348853436,0.287109375,0.0118535156701,1.0,0.0
260,1.33876953125,0.0158800732683,0.9328125,0.00764811095208,0.40400390625,0.012319802961,0.30107421875,0.0122233601344,1.0,0.0
270,1.3677734375,0.0144790027604,0.9388671875,0.00728285695535,0.3939453125,0.00913931727758,0.31708984375,0.0116928759733,1.0,0.0
280,1.39765625,0.0144187170055,0.94384765625,0.00656530950951,0.38359375,0.00671185315985,0.33193359375,0.0136761308895,1.0,0.0
290,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.37919921875,0.00618511506204,0.33984375,0.0156897817221,1.0,0.0
300,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.34609375,0.00813637464017,0.34970703125,0.0155639094223,1.0,0.0
310,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.3154296875,0.00835907859434,0.35859375,0.0177130510583,1.0,0.0
320,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.28798828125,0.00695875937114,0.36474609375,0.0194443521512,1.0,0.0
330,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.262890625,0.00759843123859,0.3673828125,0.0172938342552,1.0,0.0
340,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.2361328125,0.00772815937903,0.3728515625,0.0173866569414,1.0,0.0
350,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.21533203125,0.00765089585288,0.37412109375,0.0177921177507,1.0,0.0
360,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.194921875,0.00779767945421,0.37607421875,0.0173338908585,1.0,0.0
370,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.1759765625,0.00716886079259,0.37294921875,0.0175510173714,1.0,0.0
380,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.160546875,0.00583174320077,0.37177734375,0.0177030258993,1.0,0.0
390,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.14365234375,0.00513456716019,0.3705078125,0.0200200252744,1.0,0.0
400,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.1310546875,0.00516536151046,0.36572265625,0.0195196804659,1.0,0.0
410,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.11904296875,0.00538654187669,0.36171875,0.0198132332077,1.0,0.0
420,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.10673828125,0.00511239149207,0.35869140625,0.0213183264497,1.0,0.0
430,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0974609375,0.0039977575196,0.3525390625,0.0211218944763,1.0,0.0
440,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.087890625,0.00404718707321,0.344921875,0.021408626117,1.0,0.0
450,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0787109375,0.00382095932504,0.33740234375,0.0221272781234,1.0,0.0
460,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.070703125,0.00432099419633,0.327734375,0.0223718563922,1.0,0.0
470,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.06416015625,0.00419705890858,0.31689453125,0.0209288216349,1.0,0.0
480,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0576171875,0.00432975001928,0.3048828125,0.0207711341921,1.0,0.0
490,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.051953125,0.004283582287,0.29365234375,0.02107713336,1.0,0.0
500,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.046875,0.00454316462927,0.28115234375,0.0218348077123,1.0,0.0
510,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0427734375,0.00455149307738,0.26748046875,0.0229138794865,1.0,0.0
520,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.03857421875,0.00445105500306,0.25576171875,0.0223236640696,1.0,0.0
530,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0345703125,0.00443987343685,0.24794921875,0.0232522719854,1.0,0.0
540,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0318359375,0.0041534062684,0.2357421875,0.0232700796451,1.0,0.0
550,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.02861328125,0.00423076174287,0.22646484375,0.0232380160322,1.0,0.0
560,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.02548828125,0.00408734276332,0.21650390625,0.0225947314068,1.0,0.0
570,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.02255859375,0.00383641509287,0.20869140625,0.0220797312138,1.0,0.0
580,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0203125,0.00338192284058,0.19931640625,0.0218889433244,1.0,0.0
590,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0181640625,0.00335945134361,0.189453125,0.0210117843769,1.0,0.0
600,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.01611328125,0.00287417326609,0.18115234375,0.0208767316399,1.0,0.0
610,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.01474609375,0.00343263540958,0.172265625,0.0216251203822,1.0,0.0
620,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.01318359375,0.00328895803399,0.16357421875,0.020425128377,1.0,0.0
630,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0115234375,0.00241893648597,0.15625,0.0194729383051,1.0,0.0
640,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.01005859375,0.00213293157649,0.14794921875,0.0192485945488,1.0,0.0
650,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0091796875,0.00228612391371,0.14033203125,0.0186281694412,1.0,0.0
660,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0083984375,0.00215830481237,0.132421875,0.0172291103629,1.0,0.0
670,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00712890625,0.00189804960431,0.12509765625,0.0171001734322,1.0,0.0
680,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.006640625,0.00178891035447,0.11787109375,0.0166445132492,1.0,0.0
690,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00625,0.00169096142029,0.10947265625,0.0165629695269,1.0,0.0
700,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.005859375,0.00156897817221,0.10283203125,0.0156627539144,1.0,0.0
710,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00546875,0.00127612862693,0.0068359375,0.0038184805967,0.0345703125,0.0147959524218
720,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00478515625,0.00128536936042,0.00673828125,0.00373639357096,0.033203125,0.0153265218903
730,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00400390625,0.000894455177237,0.00576171875,0.0032774228541,0.02861328125,0.0124459632359
740,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0037109375,0.000802388478549,0.0056640625,0.00332545939319,0.02509765625,0.0131163702267
750,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00341796875,0.000935838901122,0.00556640625,0.0033290164157,0.02041015625,0.00935560637376
760,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00302734375,0.000839862835902,0.00537109375,0.00347103604156,0.019921875,0.00954967220683
770,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0025390625,0.000766171639996,0.00546875,0.00369498651608,0.01962890625,0.00925896546503
780,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0021484375,0.00096325942164,0.0044921875,0.00360418673036,0.01640625,0.00898573948878
790,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.001953125,0.000973038955834,0.004296875,0.00342918587056,0.016015625,0.00913413596457
800,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00185546875,0.000894455177237,0.003515625,0.003483968665,0.015234375,0.00957936961097
810,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00185546875,0.000894455177237,0.00341796875,0.00347103604156,0.01494140625,0.00962300599605
820,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0017578125,0.00096325942164,0.00341796875,0.00347103604156,0.0119140625,0.00919405967995
830,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00146484375,0.000883806521754,0.003515625,0.003483968665,0.01181640625,0.00907303390097
840,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00146484375,0.000883806521754,0.0029296875,0.00354859182878,0.01083984375,0.00936066509932
850,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0013671875,0.000825650932835,0.00302734375,0.00354124691355,0.01083984375,0.00936066509932
860,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00126953125,0.000691474098454,0.0029296875,0.0035883903648,0.010546875,0.00901204286302
870,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00126953125,0.000691474098454,0.00263671875,0.00356257189012,0.01025390625,0.00896701725507
880,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00107421875,0.00071833740068,0.002734375,0.00376605045736,0.01025390625,0.00896701725507
890,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00107421875,0.00071833740068,0.00087890625,0.000649097943502,0.00654296875,0.00627628983574
900,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00068359375,0.000691474098454,0.00068359375,0.000619238199626,0.0056640625,0.0064161571926
910,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.0005859375,0.000701668369657,0.00078125,0.00074104439108,0.0056640625,0.0064161571926
920,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00048828125,0.000634343790123,0.00048828125,0.000554717552553,0.00537109375,0.00648550720184
930,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.000390625,0.000630601316221,0.0005859375,0.000701668369657,0.00537109375,0.00648550720184
940,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.000390625,0.000630601316221,0.00029296875,0.000440562124974,0.005078125,0.00654761955044
950,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.000390625,0.000630601316221,0.00029296875,0.000440562124974,0.005078125,0.00654761955044
960,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00029296875,0.000440562124974,0.000390625,0.000630601316221,0.005078125,0.00654761955044
970,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00029296875,0.000440562124974,0.00029296875,0.000440562124974,0.00439453125,0.00636020718915
980,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00029296875,0.000440562124974,0.00029296875,0.000440562124974,0.00439453125,0.00636020718915
990,1.4255859375,0.0129593301186,0.94912109375,0.00605672785808,0.00029296875,0.000440562124974,0.00029296875,0.000440562124974,0.00439453125,0.00636020718915


==> data/external/ext-adv-1.0/ext-1.0BinaryTree1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.18232421875,0.00740437252562,0.18125,0.0072958458313,0.17783203125,0.00684904696218,0.00146484375,0.00107695677338,1.0,0.0
20,0.2609375,0.00896464122184,0.2580078125,0.00860905804912,0.24267578125,0.00798988825236,0.004296875,0.0015750011432,1.0,0.0
30,0.33466796875,0.00961808525222,0.3287109375,0.00901414381721,0.29697265625,0.0101934829095,0.00673828125,0.0021417911435,1.0,0.0
40,0.40693359375,0.0117574757589,0.39482421875,0.0110860271651,0.340625,0.0127010473369,0.01181640625,0.0023923701791,1.0,0.0
50,0.46962890625,0.0121822378846,0.4505859375,0.0118303291142,0.375,0.0125178351157,0.015625,0.00201773652422,1.0,0.0
60,0.53076171875,0.0111634754024,0.50341796875,0.0107926207057,0.40146484375,0.0116417513487,0.0224609375,0.00232309866656,1.0,0.0
70,0.58671875,0.0126225319708,0.5478515625,0.0114637039201,0.42421875,0.0109058525654,0.0291015625,0.00405653393802,1.0,0.0
80,0.64345703125,0.0107142591501,0.59169921875,0.00881902948641,0.4427734375,0.011306528441,0.03759765625,0.0036827949844,1.0,0.0
90,0.69609375,0.00963652508546,0.62919921875,0.00799462686246,0.4564453125,0.00795396111227,0.04853515625,0.00313871057021,1.0,0.0
100,0.7474609375,0.0112435482911,0.66376953125,0.00906572619787,0.46171875,0.0112039002875,0.06279296875,0.00374398787467,1.0,0.0
110,0.7970703125,0.010246058622,0.6955078125,0.00814567867367,0.4681640625,0.00940984515234,0.07265625,0.00679178403089,1.0,0.0
120,0.84599609375,0.00969163407963,0.725390625,0.00660520746268,0.473046875,0.0088444905657,0.084375,0.00574999338697,1.0,0.0
130,0.88896484375,0.0123658283495,0.75078125,0.00746644943648,0.4724609375,0.00856495397801,0.0998046875,0.00514699898696,1.0,0.0
140,0.93447265625,0.0124474846078,0.775390625,0.00724244340331,0.47421875,0.00914449565483,0.1109375,0.00690926179114,1.0,0.0
150,0.97705078125,0.0124391147597,0.7966796875,0.00764811095208,0.46767578125,0.0092895922606,0.12578125,0.00624415102781,1.0,0.0
160,1.018359375,0.0123226845841,0.81494140625,0.00791846882382,0.46513671875,0.00897123976034,0.13525390625,0.00626269823929,1.0,0.0
170,1.0587890625,0.0122107666185,0.8306640625,0.00767529773048,0.46044921875,0.00996712067972,0.14765625,0.00654761955044,1.0,0.0
180,1.10283203125,0.0137196767515,0.848046875,0.00817700162968,0.456640625,0.00968748123738,0.16123046875,0.00923849119493,1.0,0.0
190,1.14287109375,0.0152740773568,0.86279296875,0.0083774642052,0.44482421875,0.0108101518778,0.17646484375,0.010117031874,1.0,0.0
200,1.18271484375,0.0167477219589,0.8755859375,0.0092115496543,0.4375,0.0102238569521,0.187890625,0.00923721004625,1.0,0.0
210,1.2193359375,0.0184626289445,0.8857421875,0.00946402319235,0.42783203125,0.0112530177844,0.1984375,0.0103609231881,1.0,0.0
220,1.25859375,0.0189275461654,0.89677734375,0.00815874451965,0.418359375,0.0106154937914,0.20849609375,0.0115470250414,1.0,0.0
230,1.2966796875,0.0193529596333,0.90791015625,0.00930283255889,0.408984375,0.0107554921614,0.21875,0.0134547047381,1.0,0.0
240,1.3353515625,0.0177114474142,0.915625,0.00841664635422,0.402734375,0.0110395975963,0.22568359375,0.014642377372,1.0,0.0
250,1.3734375,0.0181366735357,0.92392578125,0.00816686382954,0.39375,0.00972941647073,0.23115234375,0.0158011759786,1.0,0.0
260,1.41640625,0.0209874375165,0.9328125,0.00764811095208,0.391015625,0.0107264029599,0.23857421875,0.0144719714587,1.0,0.0
270,1.4546875,0.0207925470336,0.9388671875,0.00728285695535,0.3826171875,0.0120743117641,0.2451171875,0.0163429996261,1.0,0.0
280,1.49140625,0.0207026472026,0.94384765625,0.00656530950951,0.368359375,0.0126898605986,0.25087890625,0.0178532099388,1.0,0.0
290,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.36201171875,0.0122697472975,0.25419921875,0.0180918533239,1.0,0.0
300,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.3158203125,0.01024790659,0.25712890625,0.0180866192455,1.0,0.0
310,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.273828125,0.0106688740834,0.25849609375,0.0200196705746,1.0,0.0
320,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.23876953125,0.00958455719627,0.2517578125,0.0177584274634,1.0,0.0
330,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.2083984375,0.00918066251138,0.2455078125,0.0188508562439,1.0,0.0
340,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.18134765625,0.00654942683733,0.23818359375,0.0207064198738,1.0,0.0
350,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.1603515625,0.00728675604921,0.2294921875,0.022165220858,1.0,0.0
360,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.1427734375,0.00649681140335,0.21845703125,0.0231800876499,1.0,0.0
370,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.12666015625,0.00605360059423,0.2064453125,0.0221827274164,1.0,0.0
380,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.11220703125,0.00488897611138,0.1966796875,0.0202200210897,1.0,0.0
390,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.1005859375,0.00478671875,0.18486328125,0.0185747249409,1.0,0.0
400,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.09111328125,0.00415169622663,0.17080078125,0.0186621921321,1.0,0.0
410,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0810546875,0.00426364308353,0.1603515625,0.0181121210911,1.0,0.0
420,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.07177734375,0.0040850256754,0.14853515625,0.016725093332,1.0,0.0
430,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.06318359375,0.00490444453401,0.13876953125,0.01750510333,1.0,0.0
440,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0556640625,0.00519460653686,0.12900390625,0.0161226711944,1.0,0.0
450,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.05009765625,0.0050377676525,0.117578125,0.0155965730747,1.0,0.0
460,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.04453125,0.00483787297193,0.10859375,0.0161764617042,1.0,0.0
470,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.04033203125,0.00441688952785,0.09951171875,0.015654893514,1.0,0.0
480,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.03623046875,0.00408734276332,0.09052734375,0.016097987775,1.0,0.0
490,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0330078125,0.00316499524253,0.0818359375,0.0150390402922,1.0,0.0
500,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.02900390625,0.00328607803516,0.0732421875,0.0149417727896,1.0,0.0
510,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0263671875,0.00364077839671,0.0640625,0.0130952391009,1.0,0.0
520,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.023828125,0.0035379032749,0.05732421875,0.0128979974828,1.0,0.0
530,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.022265625,0.00375345914676,0.05234375,0.011501633275,1.0,0.0
540,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.019921875,0.00365634843951,0.04814453125,0.0107036496571,1.0,0.0
550,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.018359375,0.00382838588078,0.0427734375,0.00962177604602,1.0,0.0
560,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0166015625,0.0038184805967,0.0380859375,0.00911753597636,1.0,0.0
570,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.01513671875,0.00340215943145,0.0353515625,0.00902254274176,1.0,0.0
580,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.01416015625,0.00342987605591,0.0314453125,0.00754842456675,1.0,0.0
590,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0126953125,0.00303051260562,0.0287109375,0.0072958458313,1.0,0.0
600,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.01103515625,0.00271842078029,0.026953125,0.00679875067959,1.0,0.0
610,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.01044921875,0.00240421366821,0.02431640625,0.00644303165254,1.0,0.0
620,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00927734375,0.0024855384492,0.02236328125,0.00600964803138,1.0,0.0
630,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00830078125,0.00256059042142,0.0201171875,0.00599189772767,1.0,0.0
640,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.007421875,0.00224432653304,0.01787109375,0.00595901958236,1.0,0.0
650,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.006640625,0.00165130186567,0.016796875,0.00590114233823,1.0,0.0
660,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00615234375,0.00171459293528,0.01455078125,0.00556804485339,1.0,0.0
670,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0056640625,0.00140333673931,0.0126953125,0.005495732292,1.0,0.0
680,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0052734375,0.00144979539151,0.01162109375,0.00521688645181,1.0,0.0
690,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0048828125,0.00137608488806,0.0103515625,0.00496345254284,1.0,0.0
700,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00419921875,0.00111156658662,0.009765625,0.00486519477917,1.0,0.0
710,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00380859375,0.000994691422503,0.00517578125,0.00334320666082,0.0203125,0.0100407059574
720,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00341796875,0.00103206366604,0.00458984375,0.00264784622191,0.01904296875,0.00913439510003
730,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.003125,0.00096325942164,0.00400390625,0.0025082898476,0.0169921875,0.00920126546035
740,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.002734375,0.000859364737155,0.00322265625,0.00123272937799,0.01513671875,0.0084337839265
750,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00234375,0.000825650932835,0.00283203125,0.000994691422503,0.01064453125,0.00717315184393
760,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00224609375,0.00081700513508,0.00244140625,0.00107695677338,0.0099609375,0.00671890268722
770,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00185546875,0.000649097943502,0.00244140625,0.000985126859754,0.0095703125,0.00683763274069
780,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0015625,0.000766171639996,0.00263671875,0.000925666437039,0.00947265625,0.00664272821588
790,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0015625,0.000766171639996,0.001953125,0.001230807741,0.0087890625,0.00695569736037
800,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0015625,0.000766171639996,0.001953125,0.001230807741,0.0087890625,0.00695569736037
810,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0015625,0.000766171639996,0.001953125,0.001230807741,0.0087890625,0.00695569736037
820,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00146484375,0.0008285128164,0.00205078125,0.00128536936042,0.0087890625,0.00695569736037
830,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00126953125,0.000873027990218,0.00166015625,0.00127055192744,0.0080078125,0.007149022564
840,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00126953125,0.000873027990218,0.0013671875,0.00127612862693,0.00732421875,0.00730265574288
850,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00107421875,0.000781465995532,0.00146484375,0.00131450324361,0.0072265625,0.00711184314557
860,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.00126953125,0.00147728977728,0.00693359375,0.00720607450564
870,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00068359375,0.000619238199626,0.00068359375,0.000691474098454,0.00576171875,0.00706006651526
880,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0005859375,0.000456395725337,0.00078125,0.00074104439108,0.00576171875,0.00706006651526
890,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0005859375,0.000456395725337,0.00068359375,0.000691474098454,0.002734375,0.00156293199106
900,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.000390625,0.000456395725337,0.000390625,0.000456395725337,0.001953125,0.00106591077088
910,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00029296875,0.00031530065811,0.00048828125,0.000554717552553,0.001953125,0.00106591077088
920,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.00029296875,0.00031530065811,0.00029296875,0.000440562124974,0.00166015625,0.00081700513508
930,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,0.0001953125,0.000275216977612,0.000390625,0.000630601316221,0.00166015625,0.00081700513508
940,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,9.765625e-05,0.000206412733209,0.0013671875,0.000630601316221
950,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
960,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
970,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
980,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
990,1.53115234375,0.0224315554972,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209


==> data/external/ext-adv-1.0/ext-1.0BinaryTree4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.18232421875,0.00740437252562,0.18125,0.0072958458313,0.1779296875,0.00681683064581,0.0013671875,0.00093330617956,1.0,0.0
20,0.261328125,0.00883913643326,0.2580078125,0.00860905804912,0.2431640625,0.00777822777576,0.00439453125,0.00166415265766,1.0,0.0
30,0.3349609375,0.0091071456186,0.3287109375,0.00901414381721,0.297265625,0.00940481288012,0.00673828125,0.00222845040918,1.0,0.0
40,0.40615234375,0.0110406695996,0.39482421875,0.0110860271651,0.3400390625,0.0115738474354,0.01220703125,0.00259730326843,1.0,0.0
50,0.469921875,0.0119402624856,0.4505859375,0.0118303291142,0.3734375,0.0109232020077,0.01640625,0.00146925660312,1.0,0.0
60,0.53154296875,0.0113476952781,0.50341796875,0.0107926207057,0.398828125,0.0108971674859,0.024609375,0.0032389191546,1.0,0.0
70,0.587109375,0.0133586590086,0.5478515625,0.0114637039201,0.4189453125,0.010186746641,0.03154296875,0.00467717063246,1.0,0.0
80,0.64482421875,0.0105969705312,0.59169921875,0.00881902948641,0.43740234375,0.0079375768376,0.040625,0.00449286974439,1.0,0.0
90,0.69716796875,0.0104684250336,0.62919921875,0.00799462686246,0.44658203125,0.00722968598988,0.05078125,0.00325641119443,1.0,0.0
100,0.74951171875,0.0103857950071,0.66376953125,0.00906572619787,0.4515625,0.00980406162096,0.0650390625,0.00596021110826,1.0,0.0
110,0.79775390625,0.00980043947519,0.6955078125,0.00814567867367,0.4544921875,0.0106733103903,0.076171875,0.00701668369657,1.0,0.0
120,0.84833984375,0.00919534684059,0.725390625,0.00660520746268,0.4572265625,0.0106892658503,0.0859375,0.00612319119896,1.0,0.0
130,0.8953125,0.0117120912228,0.75078125,0.00746644943648,0.45556640625,0.0103263687557,0.098828125,0.00379110762301,1.0,0.0
140,0.94140625,0.0101448352771,0.775390625,0.00724244340331,0.45595703125,0.0104185621557,0.1103515625,0.00652734375,1.0,0.0
150,0.98798828125,0.0121339557405,0.7966796875,0.00764811095208,0.44892578125,0.0118776534151,0.12373046875,0.00621565525544,1.0,0.0
160,1.02978515625,0.0115879502984,0.81494140625,0.00791846882382,0.44111328125,0.0114017996114,0.13359375,0.00902778810162,1.0,0.0
170,1.07421875,0.0106413277003,0.8306640625,0.00767529773048,0.4328125,0.0121602621336,0.1474609375,0.00976438653084,1.0,0.0
180,1.1185546875,0.0117177486525,0.848046875,0.00817700162968,0.423828125,0.0127835249494,0.16025390625,0.0103089333032,1.0,0.0
190,1.163671875,0.0111079972445,0.86279296875,0.0083774642052,0.41298828125,0.00856854590687,0.17255859375,0.0126907932034,1.0,0.0
200,1.20947265625,0.0158675476676,0.8755859375,0.0092115496543,0.40302734375,0.0084774535723,0.182421875,0.0102645233308,1.0,0.0
210,1.2501953125,0.0174816948959,0.8857421875,0.00946402319235,0.39130859375,0.0111286478566,0.18857421875,0.0101795408729,1.0,0.0
220,1.29296875,0.0177082396903,0.89677734375,0.00815874451965,0.3794921875,0.0129315376296,0.19443359375,0.0122635724802,1.0,0.0
230,1.3388671875,0.0177349529951,0.90791015625,0.00930283255889,0.37021484375,0.0149653581207,0.20205078125,0.0115108904554,1.0,0.0
240,1.3830078125,0.0171591771271,0.915625,0.00841664635422,0.36240234375,0.0118712746527,0.20673828125,0.0137472533262,1.0,0.0
250,1.42890625,0.0188322634213,0.92392578125,0.00816686382954,0.3580078125,0.00904559957344,0.21171875,0.0150547711811,1.0,0.0
260,1.47421875,0.0194782859434,0.9328125,0.00764811095208,0.3517578125,0.00838057162573,0.2166015625,0.0175573548663,1.0,0.0
270,1.51884765625,0.0195119181003,0.9388671875,0.00728285695535,0.34140625,0.0137477698587,0.2224609375,0.0170290157401,1.0,0.0
280,1.5642578125,0.0212309875828,0.94384765625,0.00656530950951,0.3291015625,0.0138977761225,0.226953125,0.0212251893864,1.0,0.0
290,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.320703125,0.00983299075324,0.22646484375,0.0187027351709,1.0,0.0
300,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.2658203125,0.00834093624285,0.2275390625,0.0179683176748,1.0,0.0
310,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.21982421875,0.00748955612456,0.2234375,0.0182241650317,1.0,0.0
320,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.1830078125,0.00441849693599,0.21416015625,0.0149514330271,1.0,0.0
330,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.152734375,0.00543684156057,0.2015625,0.0122973031265,1.0,0.0
340,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.13046875,0.0052146173523,0.191796875,0.0128912055362,1.0,0.0
350,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.1130859375,0.00596497483177,0.18037109375,0.0119134703164,1.0,0.0
360,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.09755859375,0.00545639782612,0.17041015625,0.0113276529704,1.0,0.0
370,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0845703125,0.0054802051567,0.1587890625,0.0111420396082,1.0,0.0
380,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0740234375,0.0043384881715,0.14609375,0.011137790003,1.0,0.0
390,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.06455078125,0.0037992156193,0.1337890625,0.0116114170058,1.0,0.0
400,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0572265625,0.00389458766101,0.12177734375,0.0119887323816,1.0,0.0
410,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.04951171875,0.00238444183856,0.11142578125,0.0117671351388,1.0,0.0
420,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.04384765625,0.00235246128808,0.1005859375,0.0112469161355,1.0,0.0
430,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.03857421875,0.00174741108811,0.09150390625,0.0100324516087,1.0,0.0
440,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.034765625,0.00169096142029,0.08095703125,0.00879753142412,1.0,0.0
450,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.03076171875,0.0018526109777,0.07021484375,0.00835596318097,1.0,0.0
460,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0275390625,0.00201303864468,0.06318359375,0.00842704543371,1.0,0.0
470,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.02490234375,0.00151525630281,0.0560546875,0.00780374816044,1.0,0.0
480,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.02138671875,0.0023923701791,0.05078125,0.0083873474562,1.0,0.0
490,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.01982421875,0.00250072904714,0.04482421875,0.00702645976257,1.0,0.0
500,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0169921875,0.00250356702314,0.0392578125,0.00594111801775,1.0,0.0
510,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.01533203125,0.00251958850771,0.03388671875,0.00529435136606,1.0,0.0
520,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.01357421875,0.00205147444014,0.03076171875,0.00502082443975,1.0,0.0
530,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.01220703125,0.00218121392075,0.028125,0.00479462415382,1.0,0.0
540,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.011328125,0.00220173582089,0.02451171875,0.004879283445,1.0,0.0
550,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.01005859375,0.00211061996319,0.022265625,0.00471497369332,1.0,0.0
560,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.009765625,0.00213182154177,0.01943359375,0.00390975237713,1.0,0.0
570,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00888671875,0.00224959367601,0.01845703125,0.00398173913463,1.0,0.0
580,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00830078125,0.00236850554078,0.016015625,0.00378360789733,1.0,0.0
590,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00732421875,0.00236850554078,0.01455078125,0.00374904219742,1.0,0.0
600,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00615234375,0.00213293157649,0.01279296875,0.0034737627003,1.0,0.0
610,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0056640625,0.00205953527449,0.0115234375,0.00403312616074,1.0,0.0
620,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0048828125,0.00171321186946,0.01025390625,0.00400308273734,1.0,0.0
630,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.004296875,0.00171872947431,0.00947265625,0.00424193651601,1.0,0.0
640,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00380859375,0.00161213498265,0.0087890625,0.00421899637591,1.0,0.0
650,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.003125,0.001298195887,0.0078125,0.00397638533342,1.0,0.0
660,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00283203125,0.00132168637492,0.0072265625,0.00359102791779,1.0,0.0
670,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0025390625,0.00123847639925,0.0064453125,0.00385794914513,1.0,0.0
680,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00244140625,0.00127798211901,0.00556640625,0.00395310174192,1.0,0.0
690,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00234375,0.0013127013192,0.00478515625,0.0038487350189,1.0,0.0
700,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0021484375,0.00136918717601,0.00419921875,0.00364142847768,1.0,0.0
710,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.001953125,0.001230807741,0.00283203125,0.00277699931112,0.0146484375,0.00864855941507
720,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00185546875,0.00120946824298,0.0025390625,0.0026860105452,0.013671875,0.00851061501492
730,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0017578125,0.00114306195685,0.00224609375,0.0027357799655,0.01337890625,0.00856633566735
740,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0015625,0.00102976763725,0.00166015625,0.00213293157649,0.0119140625,0.00782555653503
750,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00146484375,0.00103206366604,0.00166015625,0.00213293157649,0.0087890625,0.00668499715869
760,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.001171875,0.00101121174555,0.0009765625,0.00106591077088,0.00791015625,0.00638398097021
770,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00107421875,0.000839862835902,0.0009765625,0.00106591077088,0.00712890625,0.00620803429223
780,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.0009765625,0.00106591077088,0.00703125,0.00618320129144
790,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.0009765625,0.00106591077088,0.00703125,0.00618320129144
800,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.0009765625,0.00106591077088,0.00703125,0.00618320129144
810,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.0009765625,0.00106591077088,0.00703125,0.00618320129144
820,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0009765625,0.000688042444029,0.0009765625,0.00106591077088,0.00703125,0.00618320129144
830,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00078125,0.000674141163699,0.0009765625,0.00106591077088,0.00693359375,0.00617285667752
840,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00068359375,0.000537378327549,0.00068359375,0.000975468520055,0.00625,0.00629248576766
850,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00068359375,0.000537378327549,0.000390625,0.000825650932835,0.00556640625,0.00626874258693
860,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.0005859375,0.000456395725337,0.00048828125,0.00103206366604,0.00556640625,0.00626874258693
870,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00048828125,0.000461552902876,0.0001953125,0.000412825466417,0.00517578125,0.00629887732418
880,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00029296875,0.00031530065811,0.00029296875,0.000440562124974,0.005078125,0.00631951160041
890,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,0.00029296875,0.00031530065811,0.0001953125,0.000412825466417,0.00205078125,0.00149005277707
900,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.001953125,0.00150742546846
910,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
920,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
930,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
940,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
950,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
960,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
970,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
980,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626
990,1.60703125,0.0211044051922,0.94912109375,0.00605672785808,9.765625e-05,0.000206412733209,0.0001953125,0.000412825466417,0.00126953125,0.000619238199626


==> data/external/ext-adv-1.0/ext-1.0BinaryTreeTh0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.1822265625,0.00754466070485,0.18125,0.0072958458313,0.177734375,0.00692842001074,0.00146484375,0.00107695677338,1.0,0.0
20,0.260546875,0.00909570251604,0.2580078125,0.00860905804912,0.24228515625,0.0079732809394,0.00419921875,0.00162965870379,1.0,0.0
30,0.33388671875,0.00937077435774,0.3287109375,0.00901414381721,0.2962890625,0.0100802327435,0.0072265625,0.00209146795821,1.0,0.0
40,0.40615234375,0.0111855049757,0.39482421875,0.0110860271651,0.340625,0.0120389733885,0.01181640625,0.00241207702091,1.0,0.0
50,0.48310546875,0.0130076421189,0.4505859375,0.0118303291142,0.389453125,0.0130140095411,0.01591796875,0.00171459293528,1.0,0.0
60,0.56103515625,0.0119855729831,0.50341796875,0.0107926207057,0.192578125,0.00457224782742,0.068359375,0.00545249218436,1.0,0.0
70,0.63134765625,0.0152250283252,0.5478515625,0.0114637039201,0.228515625,0.0073912541231,0.07216796875,0.00590635447705,1.0,0.0
80,0.70810546875,0.0132827836781,0.59169921875,0.00881902948641,0.2640625,0.00591236277383,0.07724609375,0.00701297196865,1.0,0.0
90,0.77421875,0.0152018458721,0.62919921875,0.00799462686246,0.2833984375,0.0101252172708,0.08642578125,0.0059922927501,1.0,0.0
100,0.84267578125,0.0168716369085,0.66376953125,0.00906572619787,0.30498046875,0.0113142717078,0.09453125,0.00662667390686,1.0,0.0
110,0.9146484375,0.0163232904008,0.6955078125,0.00814567867367,0.20625,0.0107246374422,0.119140625,0.00868679131341,1.0,0.0
120,0.985546875,0.013531190416,0.725390625,0.00660520746268,0.2275390625,0.00714372306545,0.12470703125,0.00713742480023,1.0,0.0
130,1.05205078125,0.0148497668053,0.75078125,0.00746644943648,0.24443359375,0.00775414982005,0.13046875,0.00694343581401,1.0,0.0
140,1.12001953125,0.0131214222017,0.775390625,0.00724244340331,0.26005859375,0.00688076845291,0.13427734375,0.00664415338822,1.0,0.0
150,1.1892578125,0.0161823136242,0.7966796875,0.00764811095208,0.2744140625,0.00747405403811,0.14365234375,0.00795544891855,1.0,0.0
160,1.25107421875,0.019246626918,0.81494140625,0.00791846882382,0.2072265625,0.010964728666,0.1634765625,0.00585604561139,1.0,0.0
170,1.31337890625,0.0188991370276,0.8306640625,0.00767529773048,0.21181640625,0.00997756441735,0.171484375,0.00791218895179,1.0,0.0
180,1.38095703125,0.0185400310704,0.848046875,0.00817700162968,0.2248046875,0.00838621853131,0.17724609375,0.00790051308909,1.0,0.0
190,1.437890625,0.0217473662423,0.86279296875,0.0083774642052,0.2251953125,0.00901939406159,0.18408203125,0.00879107175384,1.0,0.0
200,1.498828125,0.020458823774,0.8755859375,0.0092115496543,0.23203125,0.00876383512809,0.19345703125,0.00881902948641,1.0,0.0
210,1.55595703125,0.0206757613051,0.8857421875,0.00946402319235,0.19326171875,0.00871644147253,0.2076171875,0.00881231697574,1.0,0.0
220,1.6125,0.0210045734345,0.89677734375,0.00815874451965,0.19404296875,0.0102425927833,0.211328125,0.00932900306012,1.0,0.0
230,1.67470703125,0.0253988331027,0.90791015625,0.00930283255889,0.20185546875,0.00480695031986,0.21796875,0.0101765175807,1.0,0.0
240,1.7318359375,0.0264197547625,0.915625,0.00841664635422,0.20341796875,0.00859942961199,0.22138671875,0.00806537193448,1.0,0.0
250,1.79169921875,0.0265909489453,0.92392578125,0.00816686382954,0.20927734375,0.0077051538326,0.22666015625,0.00879214869514,1.0,0.0
260,1.85634765625,0.0242723002357,0.9328125,0.00764811095208,0.19853515625,0.00379422813356,0.207421875,0.0107484474629,1.0,0.0
270,1.91572265625,0.0250999731935,0.9388671875,0.00728285695535,0.20576171875,0.00735304621572,0.209765625,0.0104564343545,1.0,0.0
280,1.97392578125,0.0242500556958,0.94384765625,0.00656530950951,0.207421875,0.00619391079075,0.21630859375,0.0113151085003,1.0,0.0
290,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.203125,0.00860465781472,0.22041015625,0.0147698531526,1.0,0.0
300,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.15068359375,0.0093180864485,0.22158203125,0.0143682307436,1.0,0.0
310,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.084375,0.00458672027364,0.21416015625,0.0122078585776,1.0,0.0
320,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.04775390625,0.00502270984141,0.21015625,0.0129556766184,1.0,0.0
330,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.02275390625,0.00257533836438,0.20458984375,0.0131747103086,1.0,0.0
340,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.00556640625,0.00201890928603,0.1982421875,0.0148336589466,1.0,0.0
350,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.190625,0.0133940499968,1.0,0.0
360,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.17666015625,0.0139536975409,1.0,0.0
370,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.1697265625,0.0136287991966,1.0,0.0
380,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.1646484375,0.0132569192783,1.0,0.0
390,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.1587890625,0.0127694449489,1.0,0.0
400,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.15283203125,0.0119934699188,1.0,0.0
410,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.14150390625,0.0118193195924,1.0,0.0
420,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.13564453125,0.0113117609588,1.0,0.0
430,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.128515625,0.0117982728864,1.0,0.0
440,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.12275390625,0.0124459632359,1.0,0.0
450,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.11572265625,0.0119222091928,1.0,0.0
460,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.09326171875,0.00981877791451,1.0,0.0
470,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0849609375,0.00923105805752,1.0,0.0
480,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.07861328125,0.00881795582808,1.0,0.0
490,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.06904296875,0.0083139331921,1.0,0.0
500,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.06064453125,0.00750218714142,1.0,0.0
510,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0439453125,0.00674141163699,1.0,0.0
520,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.04072265625,0.00679770613745,1.0,0.0
530,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.03876953125,0.007124147094,1.0,0.0
540,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.03720703125,0.00700621833461,1.0,0.0
550,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0357421875,0.00707179114804,1.0,0.0
560,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.03154296875,0.00664272821588,1.0,0.0
570,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0306640625,0.00633746479454,1.0,0.0
580,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.02919921875,0.00596219645561,1.0,0.0
590,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.028515625,0.00577955652984,1.0,0.0
600,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.02685546875,0.00575863164781,1.0,0.0
610,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.024609375,0.00607506802242,1.0,0.0
620,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.02314453125,0.00577341002536,1.0,0.0
630,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.021484375,0.005221875,1.0,0.0
640,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.02001953125,0.00502082443975,1.0,0.0
650,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.01845703125,0.00490830402273,1.0,0.0
660,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.01201171875,0.00362840472895,1.0,0.0
670,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0109375,0.00333966475215,1.0,0.0
680,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.00927734375,0.00280751670336,1.0,0.0
690,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0078125,0.00257441909311,1.0,0.0
700,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0068359375,0.00215391354675,1.0,0.0
710,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,2.02958984375,0.0254390609372,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-1.0/ext-1.0BinaryTreeTh1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.18232421875,0.00740437252562,0.18125,0.0072958458313,0.17783203125,0.00684904696218,0.00146484375,0.00107695677338,1.0,0.0
20,0.2609375,0.00896464122184,0.2580078125,0.00860905804912,0.24267578125,0.00798988825236,0.004296875,0.0015750011432,1.0,0.0
30,0.33466796875,0.00961808525222,0.3287109375,0.00901414381721,0.29697265625,0.0101934829095,0.00673828125,0.0021417911435,1.0,0.0
40,0.40693359375,0.0117574757589,0.39482421875,0.0110860271651,0.340625,0.0127010473369,0.01181640625,0.0023923701791,1.0,0.0
50,0.4857421875,0.0124655367051,0.4505859375,0.0118303291142,0.39111328125,0.0127101758695,0.015625,0.00201773652422,1.0,0.0
60,0.5654296875,0.0127724104494,0.50341796875,0.0107926207057,0.19501953125,0.00812968078906,0.06533203125,0.00427971249515,1.0,0.0
70,0.63740234375,0.0146572420774,0.5478515625,0.0114637039201,0.23095703125,0.00972673997783,0.06181640625,0.00460577482715,1.0,0.0
80,0.711328125,0.014057634931,0.59169921875,0.00881902948641,0.26083984375,0.00861263158424,0.06123046875,0.00328607803516,1.0,0.0
90,0.78046875,0.0140899266311,0.62919921875,0.00799462686246,0.28125,0.00877355293015,0.06259765625,0.00334886592287,1.0,0.0
100,0.8568359375,0.0158942272316,0.66376953125,0.00906572619787,0.30498046875,0.00891300496729,0.064453125,0.00457431812312,1.0,0.0
110,0.9306640625,0.0148208878216,0.6955078125,0.00814567867367,0.21181640625,0.00802653930827,0.07158203125,0.00324257111106,1.0,0.0
120,1.0029296875,0.0128536936042,0.725390625,0.00660520746268,0.22724609375,0.00957368474468,0.07060546875,0.00557314379663,1.0,0.0
130,1.075390625,0.0143099596161,0.75078125,0.00746644943648,0.2396484375,0.00519642888616,0.06796875,0.00447174659145,1.0,0.0
140,1.14873046875,0.0143372263071,0.775390625,0.00724244340331,0.24912109375,0.00915096450558,0.0693359375,0.00529390426465,1.0,0.0
150,1.22080078125,0.0146746727361,0.7966796875,0.00764811095208,0.25205078125,0.00580937668232,0.07119140625,0.00507894644949,1.0,0.0
160,1.289453125,0.016993951954,0.81494140625,0.00791846882382,0.21123046875,0.00810635477932,0.0705078125,0.00367700593971,1.0,0.0
170,1.3578125,0.0173113447867,0.8306640625,0.00767529773048,0.21474609375,0.0118951773743,0.07109375,0.00368985814925,1.0,0.0
180,1.43125,0.0168428518085,0.848046875,0.00817700162968,0.22119140625,0.00795425869579,0.06962890625,0.00627628983574,1.0,0.0
190,1.49736328125,0.0179895141106,0.86279296875,0.0083774642052,0.22001953125,0.00713742480023,0.0673828125,0.00564026963908,1.0,0.0
200,1.571875,0.0176713090147,0.8755859375,0.0092115496543,0.22490234375,0.00968185985085,0.067578125,0.0066195261603,1.0,0.0
210,1.64462890625,0.0207178480155,0.8857421875,0.00946402319235,0.211328125,0.00824618223321,0.069140625,0.00482415404182,1.0,0.0
220,1.71982421875,0.0183036102407,0.89677734375,0.00815874451965,0.22060546875,0.0103501802003,0.06455078125,0.00456862255247,1.0,0.0
230,1.7943359375,0.0196958083504,0.90791015625,0.00930283255889,0.22568359375,0.00703992171526,0.06357421875,0.00460988437499,1.0,0.0
240,1.86953125,0.0191696083082,0.915625,0.00841664635422,0.22841796875,0.0101934829095,0.06728515625,0.0042463981912,1.0,0.0
250,1.9447265625,0.0183158914642,0.92392578125,0.00816686382954,0.23154296875,0.00747690376968,0.06640625,0.00440562124974,1.0,0.0
260,2.0220703125,0.0178816923217,0.9328125,0.00764811095208,0.223828125,0.00953776735424,0.06767578125,0.00540934401196,1.0,0.0
270,2.094140625,0.0196958083504,0.9388671875,0.00728285695535,0.22255859375,0.00745153461089,0.066015625,0.00426586315298,1.0,0.0
280,2.16630859375,0.0174850795547,0.94384765625,0.00656530950951,0.2189453125,0.00682377172352,0.06650390625,0.00671643619429,1.0,0.0
290,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.2158203125,0.00660664072893,0.06484375,0.00576643606677,1.0,0.0
300,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.14521484375,0.00649863282013,0.06396484375,0.00637507619176,1.0,0.0
310,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.08193359375,0.00605672785808,0.05693359375,0.00669949863778,1.0,0.0
320,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.04140625,0.00539312930959,0.04736328125,0.00606297754668,1.0,0.0
330,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0171875,0.0013482823274,0.041015625,0.0038799737721,1.0,0.0
340,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.00400390625,0.0016412372416,0.0326171875,0.00355125894064,1.0,0.0
350,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.02578125,0.00321544841671,1.0,0.0
360,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.01982421875,0.00304687071564,1.0,0.0
370,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.01591796875,0.0027357799655,1.0,0.0
380,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0134765625,0.00205953527449,1.0,0.0
390,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.01201171875,0.00215501220204,1.0,0.0
400,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0111328125,0.00177296135541,1.0,0.0
410,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.01015625,0.00177296135541,1.0,0.0
420,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.009375,0.0016047769571,1.0,0.0
430,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.00869140625,0.00149005277707,1.0,0.0
440,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0076171875,0.0018151806349,1.0,0.0
450,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.00703125,0.00186661235912,1.0,0.0
460,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.00595703125,0.00175282104251,1.0,0.0
470,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.00478515625,0.0014250951956,1.0,0.0
480,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0033203125,0.000766171639996,1.0,0.0
490,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0021484375,0.000599821496478,1.0,0.0
500,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0017578125,0.000674141163699,1.0,0.0
510,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.000390625,0.00033707058185,1.0,0.0
520,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
530,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
540,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
550,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
560,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
570,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
580,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
590,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
600,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
610,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
620,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
630,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
640,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
650,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
660,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
670,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
680,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
690,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
700,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
710,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,2.23720703125,0.0193423159543,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-1.0/ext-1.0BinaryTreeTh4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.09609375,0.00623200876833,0.0,0.0,1.0,0.0
10,0.18232421875,0.00740437252562,0.18125,0.0072958458313,0.1779296875,0.00681683064581,0.0013671875,0.00093330617956,1.0,0.0
20,0.261328125,0.00883913643326,0.2580078125,0.00860905804912,0.2431640625,0.00777822777576,0.00439453125,0.00166415265766,1.0,0.0
30,0.3349609375,0.0091071456186,0.3287109375,0.00901414381721,0.297265625,0.00940481288012,0.00673828125,0.00222845040918,1.0,0.0
40,0.40615234375,0.0110406695996,0.39482421875,0.0110860271651,0.3400390625,0.0115738474354,0.01220703125,0.00259730326843,1.0,0.0
50,0.48486328125,0.0134661349746,0.4505859375,0.0118303291142,0.38837890625,0.012331325413,0.01640625,0.00146925660312,1.0,0.0
60,0.56376953125,0.0128354497735,0.50341796875,0.0107926207057,0.1888671875,0.00763200051656,0.066015625,0.00592835512864,1.0,0.0
70,0.6369140625,0.0143957159155,0.5478515625,0.0114637039201,0.22080078125,0.0111643234975,0.0634765625,0.0074168294733,1.0,0.0
80,0.71064453125,0.0134337534118,0.59169921875,0.00881902948641,0.24697265625,0.00782343894427,0.06259765625,0.00611119593153,1.0,0.0
90,0.77958984375,0.0142643993074,0.62919921875,0.00799462686246,0.262890625,0.0093523167348,0.06455078125,0.00611893750536,1.0,0.0
100,0.8544921875,0.0170323513835,0.66376953125,0.00906572619787,0.27841796875,0.0125233175589,0.0673828125,0.00608441189058,1.0,0.0
110,0.92919921875,0.0169243057469,0.6955078125,0.00814567867367,0.2015625,0.00811306787605,0.0703125,0.00725550462836,1.0,0.0
120,1.0048828125,0.018328293604,0.725390625,0.00660520746268,0.21279296875,0.00625664805241,0.07021484375,0.00805597515339,1.0,0.0
130,1.079296875,0.0223731259936,0.75078125,0.00746644943648,0.22392578125,0.00834235503485,0.064453125,0.00664237187501,1.0,0.0
140,1.15419921875,0.0215774542308,0.775390625,0.00724244340331,0.23203125,0.00902988539242,0.062890625,0.00602341765966,1.0,0.0
150,1.2349609375,0.0222509139367,0.7966796875,0.00764811095208,0.24111328125,0.00923336553364,0.0642578125,0.00577955652984,1.0,0.0
160,1.3044921875,0.0229785575309,0.81494140625,0.00791846882382,0.21259765625,0.00856633566735,0.0595703125,0.0049710768984,1.0,0.0
170,1.3802734375,0.0230534265503,0.8306640625,0.00767529773048,0.21025390625,0.00864883309933,0.06376953125,0.00580611619284,1.0,0.0
180,1.4578125,0.0237505235615,0.848046875,0.00817700162968,0.2208984375,0.00766048053957,0.05927734375,0.00452279978672,1.0,0.0
190,1.5353515625,0.0250012319533,0.86279296875,0.0083774642052,0.2212890625,0.00625475616882,0.0607421875,0.00434938617453,1.0,0.0
200,1.611328125,0.0269287542164,0.8755859375,0.0092115496543,0.224609375,0.00988005950724,0.058203125,0.00578283199428,1.0,0.0
210,1.683203125,0.0282302062393,0.8857421875,0.00946402319235,0.21318359375,0.00783311468601,0.0564453125,0.00583661177811,1.0,0.0
220,1.75869140625,0.0253391189189,0.89677734375,0.00815874451965,0.2140625,0.00642353124076,0.0521484375,0.00507661569518,1.0,0.0
230,1.84208984375,0.0256133907668,0.90791015625,0.00930283255889,0.226953125,0.0092832200107,0.0533203125,0.00519642888616,1.0,0.0
240,1.915234375,0.0251353120794,0.915625,0.00841664635422,0.22646484375,0.00891512926095,0.05224609375,0.00400308273734,1.0,0.0
250,1.990234375,0.0273785567139,0.92392578125,0.00816686382954,0.2228515625,0.0053983934683,0.0517578125,0.00613091762626,1.0,0.0
260,2.06748046875,0.0293616822633,0.9328125,0.00764811095208,0.22255859375,0.00868379347165,0.05078125,0.00568208095739,1.0,0.0
270,2.14189453125,0.0329802076897,0.9388671875,0.00728285695535,0.21806640625,0.00957368474468,0.05146484375,0.00547026196872,1.0,0.0
280,2.2115234375,0.0339996018815,0.94384765625,0.00656530950951,0.2109375,0.0098368415428,0.051953125,0.00397400355103,1.0,0.0
290,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.2099609375,0.00885946492252,0.05087890625,0.00417897292556,1.0,0.0
300,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.13876953125,0.00695195307123,0.04931640625,0.00363101321579,1.0,0.0
310,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0787109375,0.00652153908567,0.0416015625,0.00399064617537,1.0,0.0
320,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.041015625,0.00529390426465,0.03251953125,0.00371861321513,1.0,0.0
330,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.01748046875,0.0019326523158,0.027734375,0.00344296328993,1.0,0.0
340,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.003125,0.000674141163699,0.01962890625,0.00359432213729,1.0,0.0
350,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.01171875,0.00313795634443,1.0,0.0
360,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00810546875,0.0027357799655,1.0,0.0
370,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00478515625,0.00132168637492,1.0,0.0
380,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.003125,0.00133416379879,1.0,0.0
390,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.001953125,0.00115131521896,1.0,0.0
400,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0017578125,0.00114306195685,1.0,0.0
410,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0013671875,0.000982721173966,1.0,0.0
420,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0013671875,0.000982721173966,1.0,0.0
430,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00126953125,0.0010228486274,1.0,0.0
440,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00126953125,0.0010228486274,1.0,0.0
450,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00126953125,0.0010228486274,1.0,0.0
460,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.001171875,0.000912791450673,1.0,0.0
470,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.001171875,0.000912791450673,1.0,0.0
480,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.001171875,0.000912791450673,1.0,0.0
490,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0009765625,0.000688042444029,1.0,0.0
500,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00068359375,0.000691474098454,1.0,0.0
510,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
520,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
530,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
540,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
550,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
560,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
570,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
580,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
590,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
600,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
610,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
620,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
630,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
640,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
650,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
660,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
670,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
680,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
690,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
700,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,1.0,0.0
710,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,2.28505859375,0.0353702671901,0.94912109375,0.00605672785808,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-1.0/ext-1.0UniRandom0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.1775390625,0.0102229308361,0.17705078125,0.00990422699132,0.1724609375,0.0102617557426,0.00244140625,0.000935838901122,1.0,0.0
20,0.25439453125,0.0118784505196,0.2525390625,0.0113524918269,0.2369140625,0.0100237181919,0.003125,0.00118375298021,1.0,0.0
30,0.33408203125,0.0156155321613,0.3287109375,0.0146609558989,0.2955078125,0.0107043130585,0.00546875,0.00154465145587,1.0,0.0
40,0.40380859375,0.0138918137876,0.39140625,0.0125510710386,0.3388671875,0.0095437216368,0.006640625,0.0026965646548,1.0,0.0
50,0.47080078125,0.0141825226166,0.4505859375,0.0126015119197,0.37666015625,0.0100088302452,0.00966796875,0.00216378136218,1.0,0.0
60,0.52939453125,0.0156760471516,0.4990234375,0.0128757726819,0.40478515625,0.0105126491141,0.00859375,0.0016797256718,1.0,0.0
70,0.5923828125,0.0137167434822,0.54912109375,0.010498229082,0.43056640625,0.00771988528013,0.0107421875,0.00194607791167,1.0,0.0
80,0.6494140625,0.0122849780889,0.59140625,0.00889785469516,0.45263671875,0.00479906522073,0.01298828125,0.0017955139589,1.0,0.0
90,0.70537109375,0.0147088284037,0.63134765625,0.00794830490851,0.46904296875,0.0059191648041,0.01435546875,0.00307778851121,1.0,0.0
100,0.76064453125,0.0148542292579,0.66708984375,0.00743881758718,0.48427734375,0.00775048586498,0.0154296875,0.00150113138891,1.0,0.0
110,0.81416015625,0.0130983115522,0.70029296875,0.0063542498459,0.4955078125,0.0105887027321,0.0171875,0.00298645296399,1.0,0.0
120,0.8671875,0.0134476659175,0.73017578125,0.0064253734305,0.50419921875,0.00666407379858,0.0189453125,0.00282349012688,1.0,0.0
130,0.91689453125,0.0111473493366,0.7533203125,0.00527778338865,0.50869140625,0.00633933199495,0.02197265625,0.00215940123348,1.0,0.0
140,0.968359375,0.0116529286357,0.7771484375,0.00508220770975,0.51591796875,0.00614672643981,0.0224609375,0.00253737516049,1.0,0.0
150,1.0162109375,0.0122200676989,0.7962890625,0.00578283199428,0.5177734375,0.00895935889198,0.02509765625,0.00270095002874,1.0,0.0
160,1.06513671875,0.0121222456859,0.81484375,0.00558290375441,0.521484375,0.0096325942164,0.02578125,0.00387020052289,1.0,0.0
170,1.11142578125,0.0155456487037,0.8306640625,0.00721756195835,0.51728515625,0.0138056706534,0.028125,0.0031500022864,1.0,0.0
180,1.15751953125,0.0173437199592,0.8458984375,0.00840313647978,0.51787109375,0.0107565924787,0.0291015625,0.00392606447983,1.0,0.0
190,1.20400390625,0.0189491685835,0.8595703125,0.00836360803308,0.51552734375,0.0129397718894,0.03203125,0.00390187408022,1.0,0.0
200,1.24833984375,0.0195990674591,0.870703125,0.00837718165527,0.5115234375,0.0119798444495,0.03408203125,0.00312964786438,1.0,0.0
210,1.29248046875,0.0208948646278,0.88271484375,0.00765213326125,0.5095703125,0.014173674347,0.03603515625,0.00396983199333,1.0,0.0
220,1.3376953125,0.0187617454439,0.8935546875,0.0075872084736,0.505859375,0.0124761657048,0.03603515625,0.00497536046395,1.0,0.0
230,1.38564453125,0.0132005564723,0.90322265625,0.0068143995983,0.5080078125,0.00860355740448,0.0400390625,0.0045535728093,1.0,0.0
240,1.42958984375,0.0124778730924,0.912109375,0.0066138024012,0.5041015625,0.00867479373038,0.0396484375,0.00423243983975,1.0,0.0
250,1.47587890625,0.0144621546271,0.92041015625,0.00526925526433,0.50498046875,0.00650154602562,0.04013671875,0.00540409052026,1.0,0.0
260,1.52060546875,0.0148542292579,0.92783203125,0.00496583641145,0.50673828125,0.00997281861969,0.0427734375,0.00281677551541,1.0,0.0
270,1.56533203125,0.0168379323612,0.93642578125,0.00598596926305,0.50498046875,0.0103547530468,0.04287109375,0.005162152784,1.0,0.0
280,1.60849609375,0.0168238688712,0.941015625,0.00500145809428,0.50244140625,0.0129097372787,0.0443359375,0.0053755448829,1.0,0.0
290,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.5048828125,0.0106546654883,0.04501953125,0.00626420987297,1.0,0.0
300,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.4576171875,0.0114273058652,0.04638671875,0.0069845628219,1.0,0.0
310,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.41435546875,0.00894481640017,0.044921875,0.00595862235411,1.0,0.0
320,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.37900390625,0.0102120426825,0.04150390625,0.00535834450649,1.0,0.0
330,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.33857421875,0.0100324516087,0.040625,0.00377107521004,1.0,0.0
340,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.3052734375,0.00863321924947,0.037890625,0.00553692511543,1.0,0.0
350,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.27646484375,0.00788371750662,0.0359375,0.00403312616074,1.0,0.0
360,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.24931640625,0.0079649642978,0.03291015625,0.00484618337472,1.0,0.0
370,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.22626953125,0.00674878102804,0.0318359375,0.00472900936794,1.0,0.0
380,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.20224609375,0.00850755509342,0.02802734375,0.00370586073171,1.0,0.0
390,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.18271484375,0.00763975015861,0.0263671875,0.00275216977612,1.0,0.0
400,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.165625,0.00652153908567,0.0236328125,0.00335380994359,1.0,0.0
410,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.15,0.00578283199428,0.021484375,0.0033707058185,1.0,0.0
420,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.13427734375,0.00439755480187,0.02060546875,0.002742692876,1.0,0.0
430,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.123046875,0.0045949697772,0.01708984375,0.00124038615582,1.0,0.0
440,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.1123046875,0.00490396188434,0.01630859375,0.00219850825626,1.0,0.0
450,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.1013671875,0.00381600025828,0.0150390625,0.0020687091964,1.0,0.0
460,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.09189453125,0.00360746893369,0.01318359375,0.00234843309799,1.0,0.0
470,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.08349609375,0.00372115846746,0.01064453125,0.00188302522868,1.0,0.0
480,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.07548828125,0.00352248165778,0.010546875,0.00184107610333,1.0,0.0
490,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.06982421875,0.00290692843486,0.0080078125,0.00140333673931,1.0,0.0
500,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.06142578125,0.00295858250932,0.0068359375,0.00150742546846,1.0,0.0
510,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.05546875,0.00301170882983,0.00634765625,0.00124038615582,1.0,0.0
520,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.04970703125,0.00351440873275,0.00517578125,0.000975468520055,1.0,0.0
530,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.04443359375,0.00315675792875,0.00498046875,0.0016412372416,1.0,0.0
540,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.03916015625,0.00394590991957,0.00380859375,0.00124799595822,1.0,0.0
550,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0349609375,0.00317991750934,0.00380859375,0.00120946824298,1.0,0.0
560,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.03115234375,0.00351440873275,0.00283203125,0.000945901974331,1.0,0.0
570,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.02822265625,0.00267275930233,0.00244140625,0.00103206366604,1.0,0.0
580,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.025,0.00265052668106,0.00263671875,0.00141174506344,1.0,0.0
590,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.02255859375,0.00235246128808,0.00263671875,0.00106812910995,1.0,0.0
600,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0212890625,0.00249599191645,0.001953125,0.000814102798607,1.0,0.0
610,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.01923828125,0.00204222309902,0.0015625,0.000701668369657,1.0,0.0
620,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.01767578125,0.00195699398433,0.00146484375,0.000769254838127,1.0,0.0
630,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.015625,0.00210949818795,0.001171875,0.000802388478549,1.0,0.0
640,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.01455078125,0.00222845040918,0.001171875,0.00074104439108,1.0,0.0
650,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.01328125,0.00220173582089,0.00107421875,0.000649097943502,1.0,0.0
660,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0119140625,0.00198938284501,0.00107421875,0.00071833740068,1.0,0.0
670,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.01123046875,0.00200006257913,0.00087890625,0.000649097943502,1.0,0.0
680,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.010546875,0.00219311842649,0.00068359375,0.000691474098454,1.0,0.0
690,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0095703125,0.00249599191645,0.00068359375,0.000691474098454,1.0,0.0
700,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00849609375,0.00261184391818,0.00087890625,0.000571530978427,1.0,0.0
710,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00771484375,0.00267275930233,0.00078125,0.000514883818623,0.00859375,0.00264337274985
720,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00712890625,0.00261184391818,0.0009765625,0.00043515625,0.008203125,0.00272103171809
730,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00654296875,0.00266566503819,0.0013671875,0.000550433955223,0.0080078125,0.00273145051198
740,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.005859375,0.00217578125,0.0013671875,0.000825650932835,0.00732421875,0.00266921452716
750,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00537109375,0.00202359353661,0.00107421875,0.000894455177237,0.00654296875,0.00255689014431
760,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0046875,0.00189180394866,0.00107421875,0.000839862835902,0.005859375,0.00230263043791
770,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0041015625,0.0017622484999,0.0009765625,0.000615403870501,0.00517578125,0.00204222309902
780,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0037109375,0.00178891035447,0.0005859375,0.000456395725337,0.00439453125,0.0019762514616
790,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0033203125,0.0016627296966,0.00068359375,0.000537378327549,0.0041015625,0.00186661235912
800,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00302734375,0.00135703181783,0.00068359375,0.000691474098454,0.00380859375,0.00188302522868
810,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.002734375,0.001298195887,0.0005859375,0.000456395725337,0.00341796875,0.00174741108811
820,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00244140625,0.00138465870863,0.00048828125,0.000461552902876,0.00302734375,0.00135703181783
830,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00224609375,0.00147728977728,0.00048828125,0.000461552902876,0.00283203125,0.00139147972877
840,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0021484375,0.00153234327999,0.00029296875,0.000440562124974,0.0025390625,0.00151369337686
850,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00185546875,0.0014250951956,0.00029296875,0.000440562124974,0.00224609375,0.00162965870379
860,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00146484375,0.000935838901122,0.00068359375,0.000691474098454,0.00224609375,0.00162965870379
870,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00146484375,0.000935838901122,0.0001953125,0.000275216977612,0.0017578125,0.00118375298021
880,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.001171875,0.000802388478549,0.00029296875,0.000440562124974,0.0015625,0.00102976763725
890,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00107421875,0.00071833740068,0.00029296875,0.00031530065811,0.00146484375,0.000935838901122
900,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0009765625,0.000615403870501,0.0001953125,0.000275216977612,0.00126953125,0.000925666437039
910,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00087890625,0.000571530978427,0.0,0.0,0.00107421875,0.00071833740068
920,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00078125,0.000514883818623,9.765625e-05,0.000206412733209,0.00087890625,0.000571530978427
930,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00078125,0.000514883818623,0.0,0.0,0.00078125,0.000514883818623
940,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00068359375,0.000537378327549,9.765625e-05,0.000206412733209,0.00078125,0.000514883818623
950,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00068359375,0.000537378327549,0.0,0.0,0.00068359375,0.000537378327549
960,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.00068359375,0.000537378327549,0.0,0.0,0.00068359375,0.000537378327549
970,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,9.765625e-05,0.000206412733209,0.00068359375,0.000537378327549
980,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,9.765625e-05,0.000206412733209,0.00068359375,0.000537378327549
990,1.655078125,0.0136738807145,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,0.0,0.0,0.0005859375,0.000456395725337


==> data/external/ext-adv-1.0/ext-1.0UniRandom1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.1775390625,0.0102229308361,0.17705078125,0.00990422699132,0.1724609375,0.0102617557426,0.00244140625,0.000935838901122,1.0,0.0
20,0.2544921875,0.0122664673128,0.2525390625,0.0113524918269,0.2369140625,0.0104537175742,0.00322265625,0.00119370902585,1.0,0.0
30,0.3359375,0.0165244820518,0.3287109375,0.0146609558989,0.29755859375,0.0116360569693,0.00546875,0.001416766105,1.0,0.0
40,0.4044921875,0.014461336257,0.39140625,0.0125510710386,0.340625,0.0099412014376,0.0076171875,0.00223587329572,1.0,0.0
50,0.47158203125,0.0154876810556,0.4505859375,0.0126015119197,0.37724609375,0.0108529835683,0.00849609375,0.00165845348798,1.0,0.0
60,0.5306640625,0.0169269628543,0.4990234375,0.0128757726819,0.40546875,0.0108780359027,0.00966796875,0.0016412372416,1.0,0.0
70,0.59228515625,0.0166223137244,0.54912109375,0.010498229082,0.428515625,0.00893290038848,0.01181640625,0.00205147444014,1.0,0.0
80,0.64716796875,0.0146766081981,0.59140625,0.00889785469516,0.4470703125,0.00600452555565,0.0130859375,0.00248458595311,1.0,0.0
90,0.706640625,0.0143212030867,0.63134765625,0.00794830490851,0.4630859375,0.00573845547834,0.0158203125,0.00201303864468,1.0,0.0
100,0.76279296875,0.0147775436153,0.66708984375,0.00743881758718,0.47421875,0.00785815561568,0.01708984375,0.00220281062487,1.0,0.0
110,0.8162109375,0.0130394481364,0.70029296875,0.0063542498459,0.4794921875,0.00918478679844,0.01962890625,0.00218555033442,1.0,0.0
120,0.87021484375,0.0149463661401,0.73017578125,0.0064253734305,0.48466796875,0.009563789972,0.0181640625,0.00328823827076,1.0,0.0
130,0.91728515625,0.0123159597481,0.7533203125,0.00527778338865,0.48125,0.011655365892,0.02060546875,0.0025082898476,1.0,0.0
140,0.9705078125,0.0127010473369,0.7771484375,0.00508220770975,0.47939453125,0.00934041375839,0.02138671875,0.00377421228338,1.0,0.0
150,1.0216796875,0.0126375248873,0.7962890625,0.00578283199428,0.4751953125,0.0072306681285,0.02431640625,0.00333469975986,1.0,0.0
160,1.07333984375,0.0153618477001,0.81484375,0.00558290375441,0.47216796875,0.00819464038984,0.02587890625,0.0036440276418,1.0,0.0
170,1.123828125,0.0170900657593,0.8306640625,0.00721756195835,0.465234375,0.0111632633686,0.02568359375,0.00280414228303,1.0,0.0
180,1.179296875,0.016918570567,0.8458984375,0.00840313647978,0.45771484375,0.01440639956,0.02724609375,0.00216378136218,1.0,0.0
190,1.2326171875,0.0157253451524,0.8595703125,0.00836360803308,0.450390625,0.0155588898611,0.02744140625,0.00235246128808,1.0,0.0
200,1.2841796875,0.0192823818217,0.870703125,0.00837718165527,0.43984375,0.0149772158789,0.0240234375,0.00314097216093,1.0,0.0
210,1.3421875,0.017569214667,0.88271484375,0.00765213326125,0.4373046875,0.0131335029679,0.0248046875,0.00495390559701,1.0,0.0
220,1.39609375,0.0173877460239,0.8935546875,0.0075872084736,0.4302734375,0.0115918306826,0.02578125,0.00399064617537,1.0,0.0
230,1.45361328125,0.018544626633,0.90322265625,0.0068143995983,0.42919921875,0.0101739587087,0.02685546875,0.00467919450561,1.0,0.0
240,1.5115234375,0.0179809595509,0.912109375,0.0066138024012,0.42392578125,0.00981492003787,0.02568359375,0.00374398787467,1.0,0.0
250,1.5701171875,0.0203008669152,0.92041015625,0.00526925526433,0.4197265625,0.0102090290154,0.024609375,0.00519278354802,1.0,0.0
260,1.6275390625,0.020781159971,0.92783203125,0.00496583641145,0.41435546875,0.0085164536303,0.02490234375,0.00401489126664,1.0,0.0
270,1.69189453125,0.0220458290584,0.93642578125,0.00598596926305,0.4103515625,0.00924028450466,0.0255859375,0.00454108013059,1.0,0.0
280,1.74658203125,0.0230370954307,0.941015625,0.00500145809428,0.398828125,0.0101690718014,0.02724609375,0.00580122202266,1.0,0.0
290,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.39404296875,0.00606297754668,0.028125,0.00387753276917,1.0,0.0
300,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.3296875,0.00666513928324,0.02294921875,0.00169236064388,1.0,0.0
310,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.2701171875,0.0066223861847,0.02041015625,0.00362056799253,1.0,0.0
320,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.2265625,0.00694207208311,0.0140625,0.00295457955456,1.0,0.0
330,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.18876953125,0.00554760221493,0.01171875,0.00226113820269,1.0,0.0
340,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.16005859375,0.00543030715467,0.009765625,0.00219743134792,1.0,0.0
350,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.13310546875,0.00515848322407,0.0076171875,0.00136918717601,1.0,0.0
360,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.11279296875,0.00523319492441,0.00791015625,0.00243162415594,1.0,0.0
370,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.09853515625,0.00642831983598,0.00556640625,0.00176895163745,1.0,0.0
380,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.08525390625,0.00746803436707,0.0048828125,0.00156897817221,1.0,0.0
390,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.07236328125,0.00682827964038,0.00390625,0.00137608488806,1.0,0.0
400,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0630859375,0.00738612842614,0.002734375,0.00143667480136,1.0,0.0
410,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.05546875,0.00634194515197,0.00302734375,0.0011284735127,1.0,0.0
420,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.04697265625,0.00542158236248,0.00234375,0.00123847639925,1.0,0.0
430,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0421875,0.00522006153407,0.001953125,0.000973038955834,1.0,0.0
440,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.03701171875,0.00426863661608,0.0013671875,0.000825650932835,1.0,0.0
450,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.03271484375,0.0038708120739,0.00205078125,0.00104119715086,1.0,0.0
460,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.02939453125,0.00382405547604,0.00146484375,0.000705033704885,1.0,0.0
470,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.026171875,0.0035325468702,0.001171875,0.000802388478549,1.0,0.0
480,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.023828125,0.00244618200396,0.00087890625,0.00071833740068,1.0,0.0
490,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.021484375,0.00206412733209,0.00078125,0.000802388478549,1.0,0.0
500,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.01865234375,0.00237249965077,0.00107421875,0.000945901974331,1.0,0.0
510,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0171875,0.00224432653304,0.00068359375,0.000440562124974,1.0,0.0
520,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.01494140625,0.00194729383051,0.0005859375,0.000550433955223,1.0,0.0
530,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.013671875,0.0018968021184,0.000390625,0.00033707058185,1.0,0.0
540,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.01162109375,0.00177962414234,0.00048828125,0.000461552902876,1.0,0.0
550,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0103515625,0.00169096142029,0.000390625,0.00033707058185,1.0,0.0
560,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0095703125,0.0017622484999,0.00029296875,0.00031530065811,1.0,0.0
570,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00888671875,0.00185771459888,0.00029296875,0.00031530065811,1.0,0.0
580,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00849609375,0.00171459293528,0.000390625,0.000456395725337,1.0,0.0
590,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0078125,0.00159886615632,0.0001953125,0.000275216977612,1.0,0.0
600,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00693359375,0.00161213498265,9.765625e-05,0.000206412733209,1.0,0.0
610,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00625,0.00151369337686,0.0001953125,0.000275216977612,1.0,0.0
620,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00537109375,0.00116154933328,9.765625e-05,0.000206412733209,1.0,0.0
630,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0048828125,0.0008703125,0.0,0.0,1.0,0.0
640,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00458984375,0.00081700513508,0.0,0.0,1.0,0.0
650,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00400390625,0.000781465995532,9.765625e-05,0.000206412733209,1.0,0.0
660,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0037109375,0.000859364737155,0.0,0.0,1.0,0.0
670,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00341796875,0.000769254838127,0.0,0.0,1.0,0.0
680,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00322265625,0.000873027990218,9.765625e-05,0.000206412733209,1.0,0.0
690,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0029296875,0.000923105805752,0.0,0.0,1.0,0.0
700,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00283203125,0.000781465995532,9.765625e-05,0.000206412733209,1.0,0.0
710,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00263671875,0.00081700513508,0.0001953125,0.000275216977612,0.00283203125,0.000781465995532
720,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0025390625,0.000825650932835,0.00029296875,0.00031530065811,0.00283203125,0.000781465995532
730,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00244140625,0.0008285128164,0.0001953125,0.000275216977612,0.00263671875,0.00081700513508
740,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00234375,0.000825650932835,0.0001953125,0.000275216977612,0.0025390625,0.000825650932835
750,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00205078125,0.000781465995532,0.00029296875,0.00031530065811,0.00234375,0.000825650932835
760,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0017578125,0.000599821496478,0.00048828125,0.000461552902876,0.00224609375,0.000873027990218
770,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0015625,0.000630601316221,0.00029296875,0.00031530065811,0.00185546875,0.000571530978427
780,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00126953125,0.000619238199626,0.0001953125,0.000275216977612,0.00146484375,0.000634343790123
790,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.001171875,0.000674141163699,0.00029296875,0.00031530065811,0.00146484375,0.000634343790123
800,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0009765625,0.000615403870501,0.0001953125,0.000275216977612,0.001171875,0.000674141163699
810,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0009765625,0.000615403870501,9.765625e-05,0.000206412733209,0.00107421875,0.000649097943502
820,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0009765625,0.000615403870501,9.765625e-05,0.000206412733209,0.00107421875,0.000649097943502
830,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00087890625,0.000571530978427,9.765625e-05,0.000206412733209,0.0009765625,0.000615403870501
840,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00078125,0.000599821496478,9.765625e-05,0.000206412733209,0.00087890625,0.000571530978427
850,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00068359375,0.000619238199626,0.0001953125,0.000275216977612,0.00087890625,0.000571530978427
860,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00068359375,0.000619238199626,9.765625e-05,0.000206412733209,0.00078125,0.000599821496478
870,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00068359375,0.000619238199626,0.0,0.0,0.00068359375,0.000619238199626
880,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00068359375,0.000619238199626,0.0,0.0,0.00068359375,0.000619238199626
890,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,9.765625e-05,0.000206412733209,0.00068359375,0.000619238199626
900,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,9.765625e-05,0.000206412733209,0.00068359375,0.000619238199626
910,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,0.0,0.0,0.0005859375,0.000456395725337
920,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,9.765625e-05,0.000206412733209,0.0005859375,0.000456395725337
930,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
940,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
950,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
960,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
970,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
980,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876
990,1.80830078125,0.0229605237744,0.94697265625,0.00507521672881,0.00048828125,0.000461552902876,0.0,0.0,0.00048828125,0.000461552902876


==> data/external/ext-adv-1.0/ext-1.0UniRandom4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.17763671875,0.0102536793435,0.17705078125,0.00990422699132,0.1724609375,0.0101876760463,0.00224609375,0.000756846688432,1.0,0.0
20,0.25517578125,0.0115625937028,0.2525390625,0.0113524918269,0.2375,0.0097682643652,0.00322265625,0.00127055192744,1.0,0.0
30,0.3359375,0.0148240816343,0.3287109375,0.0146609558989,0.296875,0.00948900086364,0.00478515625,0.0011284735127,1.0,0.0
40,0.40537109375,0.0135404585354,0.39140625,0.0125510710386,0.33828125,0.00806625232147,0.00732421875,0.00273923860148,1.0,0.0
50,0.47265625,0.0141140969224,0.4505859375,0.0126015119197,0.37216796875,0.00863459001514,0.0080078125,0.00184107610333,1.0,0.0
60,0.5337890625,0.0150308537236,0.4990234375,0.0128757726819,0.3986328125,0.00946302271418,0.00888671875,0.0018060295039,1.0,0.0
70,0.5974609375,0.0124602188052,0.54912109375,0.010498229082,0.41787109375,0.00556804485339,0.0130859375,0.0028402072068,1.0,0.0
80,0.655078125,0.0131118578898,0.59140625,0.00889785469516,0.43017578125,0.00464874389254,0.01572265625,0.00281088707277,1.0,0.0
90,0.7166015625,0.012900749956,0.63134765625,0.00794830490851,0.440234375,0.00747911947688,0.0181640625,0.00252240526488,1.0,0.0
100,0.77392578125,0.0142750154164,0.66708984375,0.00743881758718,0.44560546875,0.00923131447224,0.0181640625,0.00323013761339,1.0,0.0
110,0.83486328125,0.014460190461,0.70029296875,0.0063542498459,0.448046875,0.00918890923437,0.02109375,0.0026860105452,1.0,0.0
120,0.89453125,0.0148017104733,0.73017578125,0.0064253734305,0.4509765625,0.00932697303005,0.020703125,0.00313493762671,1.0,0.0
130,0.94921875,0.0131486333217,0.7533203125,0.00527778338865,0.44326171875,0.0108547282106,0.0201171875,0.00321544841671,1.0,0.0
140,1.009375,0.0153085964891,0.7771484375,0.00508220770975,0.4431640625,0.00981660804545,0.0220703125,0.00308009483489,1.0,0.0
150,1.06513671875,0.0181101606856,0.7962890625,0.00578283199428,0.4373046875,0.00984550031252,0.02392578125,0.00259730326843,1.0,0.0
160,1.1232421875,0.0175816049958,0.81484375,0.00558290375441,0.43076171875,0.00747056955661,0.0248046875,0.00338751742313,1.0,0.0
170,1.180859375,0.0198766876249,0.8306640625,0.00721756195835,0.42041015625,0.0114150782703,0.02646484375,0.00312964786438,1.0,0.0
180,1.2376953125,0.0209490564306,0.8458984375,0.00840313647978,0.40908203125,0.0149146590972,0.0251953125,0.0053983934683,1.0,0.0
190,1.29482421875,0.0203047142384,0.8595703125,0.00836360803308,0.3953125,0.00853172630596,0.0287109375,0.00327380977522,1.0,0.0
200,1.3537109375,0.0209096993035,0.870703125,0.00837718165527,0.39052734375,0.00763355107437,0.0234375,0.00287005258545,1.0,0.0
210,1.4166015625,0.0199513327384,0.88271484375,0.00765213326125,0.384765625,0.00818741598538,0.02421875,0.00310458901651,1.0,0.0
220,1.4794921875,0.0213270961576,0.8935546875,0.0075872084736,0.3814453125,0.0104898834583,0.023046875,0.00387020052289,1.0,0.0
230,1.54072265625,0.0217361526954,0.90322265625,0.0068143995983,0.37529296875,0.0135425560969,0.02392578125,0.00472950987166,1.0,0.0
240,1.60234375,0.0217203568229,0.912109375,0.0066138024012,0.369140625,0.01044375,0.02177734375,0.00309313152011,1.0,0.0
250,1.66474609375,0.0209780744949,0.92041015625,0.00526925526433,0.36240234375,0.010771545636,0.02412109375,0.00312359145258,1.0,0.0
260,1.7291015625,0.0205359635342,0.92783203125,0.00496583641145,0.35810546875,0.0130439855222,0.02587890625,0.0023884092986,1.0,0.0
270,1.79150390625,0.018818306749,0.93642578125,0.00598596926305,0.34931640625,0.0128722793513,0.02275390625,0.00296816757496,1.0,0.0
280,1.85615234375,0.0199272344082,0.941015625,0.00500145809428,0.348046875,0.0107264029599,0.02177734375,0.00365440581203,1.0,0.0
290,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.3453125,0.0122045619603,0.02314453125,0.00327164001262,1.0,0.0
300,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.27451171875,0.00922823702539,0.02646484375,0.00312964786438,1.0,0.0
310,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.21552734375,0.00866523833619,0.0171875,0.0016047769571,1.0,0.0
320,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.17041015625,0.00850087507792,0.01181640625,0.00132168637492,1.0,0.0
330,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.13564453125,0.00796734136696,0.011328125,0.00248458595311,1.0,0.0
340,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.10859375,0.00681683064581,0.007421875,0.00148208878216,1.0,0.0
350,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.08671875,0.00447809399931,0.0048828125,0.000753712734231,1.0,0.0
360,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.06796875,0.00498249155613,0.00546875,0.0016047769571,1.0,0.0
370,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.05693359375,0.00475745404316,0.0037109375,0.00114306195685,1.0,0.0
380,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.04619140625,0.00467717063246,0.00283203125,0.000894455177237,1.0,0.0
390,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.037109375,0.00451179602883,0.00263671875,0.00081700513508,1.0,0.0
400,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.032421875,0.0039977575196,0.00185546875,0.000994691422503,1.0,0.0
410,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0275390625,0.00381600025828,0.0015625,0.00093330617956,1.0,0.0
420,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.02353515625,0.00305307932262,0.00146484375,0.00103206366604,1.0,0.0
430,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.02138671875,0.00308393487482,0.00087890625,0.000839862835902,1.0,0.0
440,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.01845703125,0.00277699931112,0.00107421875,0.000945901974331,1.0,0.0
450,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.016015625,0.00261456128731,0.0009765625,0.000615403870501,1.0,0.0
460,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0138671875,0.00212737561088,0.00087890625,0.00071833740068,1.0,0.0
470,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.01240234375,0.00189804960431,0.00068359375,0.000691474098454,1.0,0.0
480,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.010546875,0.0017622484999,0.0005859375,0.000456395725337,1.0,0.0
490,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00947265625,0.0017419843325,0.00048828125,0.000461552902876,1.0,0.0
500,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00830078125,0.00148368500102,0.00078125,0.000599821496478,1.0,0.0
510,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00732421875,0.00145142712573,0.00048828125,0.000344021222014,1.0,0.0
520,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00615234375,0.0016003459032,0.00048828125,0.000554717552553,1.0,0.0
530,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0052734375,0.00169096142029,0.0005859375,0.00033707058185,1.0,0.0
540,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00458984375,0.00150899488635,0.0001953125,0.000275216977612,1.0,0.0
550,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00390625,0.001230807741,0.00029296875,0.00031530065811,1.0,0.0
560,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00341796875,0.00127798211901,0.0001953125,0.000275216977612,1.0,0.0
570,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0029296875,0.00119172447082,0.0001953125,0.000275216977612,1.0,0.0
580,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0029296875,0.00119172447082,9.765625e-05,0.000206412733209,1.0,0.0
590,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00263671875,0.0010228486274,0.0001953125,0.000275216977612,1.0,0.0
600,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0025390625,0.000982721173966,9.765625e-05,0.000206412733209,1.0,0.0
610,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00234375,0.000982721173966,9.765625e-05,0.000206412733209,1.0,0.0
620,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00205078125,0.000894455177237,9.765625e-05,0.000206412733209,1.0,0.0
630,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0017578125,0.00096325942164,9.765625e-05,0.000206412733209,1.0,0.0
640,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0017578125,0.00096325942164,9.765625e-05,0.000206412733209,1.0,0.0
650,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00146484375,0.0008285128164,9.765625e-05,0.000206412733209,1.0,0.0
660,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00146484375,0.0008285128164,9.765625e-05,0.000206412733209,1.0,0.0
670,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00126953125,0.000619238199626,9.765625e-05,0.000206412733209,1.0,0.0
680,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00126953125,0.000619238199626,9.765625e-05,0.000206412733209,1.0,0.0
690,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00107421875,0.000649097943502,9.765625e-05,0.000206412733209,1.0,0.0
700,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00107421875,0.000649097943502,9.765625e-05,0.000206412733209,1.0,0.0
710,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00107421875,0.000649097943502,0.0,0.0,0.00107421875,0.000649097943502
720,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00087890625,0.00071833740068,9.765625e-05,0.000206412733209,0.0009765625,0.000688042444029
730,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00087890625,0.00071833740068,9.765625e-05,0.000206412733209,0.0009765625,0.000688042444029
740,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00087890625,0.00071833740068,0.0,0.0,0.00087890625,0.00071833740068
750,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00068359375,0.000537378327549,0.0001953125,0.000275216977612,0.00087890625,0.00071833740068
760,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0005859375,0.000456395725337,0.0001953125,0.000412825466417,0.00078125,0.000674141163699
770,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00048828125,0.000344021222014,9.765625e-05,0.000206412733209,0.0005859375,0.000456395725337
780,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,9.765625e-05,0.000206412733209,0.00048828125,0.000344021222014
790,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,9.765625e-05,0.000206412733209,0.00048828125,0.000344021222014
800,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
810,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
820,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
830,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
840,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00029296875,0.00031530065811,9.765625e-05,0.000206412733209,0.000390625,0.00033707058185
850,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
860,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
870,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
880,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
890,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0001953125,0.000275216977612,9.765625e-05,0.000206412733209,0.00029296875,0.00031530065811
900,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0001953125,0.000275216977612,9.765625e-05,0.000206412733209,0.00029296875,0.00031530065811
910,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,0.0001953125,0.000275216977612,0.0,0.0,0.0001953125,0.000275216977612
920,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,9.765625e-05,0.000206412733209,0.0001953125,0.000275216977612
930,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
940,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
950,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
960,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
970,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
980,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
990,1.92255859375,0.0204362505251,0.94697265625,0.00507521672881,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209


==> data/external/ext-adv-1.0/ext-1.0UniRandomTh0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.1775390625,0.0102229308361,0.17705078125,0.00990422699132,0.1724609375,0.0102617557426,0.00244140625,0.000935838901122,1.0,0.0
20,0.25439453125,0.0118784505196,0.2525390625,0.0113524918269,0.2369140625,0.0100237181919,0.003125,0.00118375298021,1.0,0.0
30,0.33408203125,0.0156155321613,0.3287109375,0.0146609558989,0.2955078125,0.0107043130585,0.00546875,0.00154465145587,1.0,0.0
40,0.40380859375,0.0138918137876,0.39140625,0.0125510710386,0.3388671875,0.0095437216368,0.006640625,0.0026965646548,1.0,0.0
50,0.48662109375,0.0143339240162,0.4505859375,0.0126015119197,0.39248046875,0.00995381280201,0.00966796875,0.00216378136218,1.0,0.0
60,0.56494140625,0.0172237515356,0.4990234375,0.0128757726819,0.19521484375,0.0106388806253,0.0138671875,0.00251488690162,1.0,0.0
70,0.6462890625,0.0150106831484,0.54912109375,0.010498229082,0.2388671875,0.00922695445294,0.01025390625,0.00157650329055,1.0,0.0
80,0.72119140625,0.0141618123412,0.59140625,0.00889785469516,0.275,0.00796585578186,0.01298828125,0.00255689014431,1.0,0.0
90,0.795703125,0.013742948134,0.63134765625,0.00794830490851,0.303125,0.00812472961539,0.0154296875,0.00310458901651,1.0,0.0
100,0.87470703125,0.0137506965095,0.66708984375,0.00743881758718,0.33251953125,0.0106067941197,0.0154296875,0.00140333673931,1.0,0.0
110,0.9595703125,0.0128027672256,0.70029296875,0.0063542498459,0.2302734375,0.0080580316356,0.02314453125,0.00257533836438,1.0,0.0
120,1.03818359375,0.016242611433,0.73017578125,0.0064253734305,0.25634765625,0.00814829351896,0.0162109375,0.00209146795821,1.0,0.0
130,1.112890625,0.0142250175361,0.7533203125,0.00527778338865,0.27666015625,0.00767437249417,0.01669921875,0.0026904131224,1.0,0.0
140,1.1859375,0.0143344194083,0.7771484375,0.00508220770975,0.28837890625,0.00870339696841,0.0185546875,0.00201773652422,1.0,0.0
150,1.26123046875,0.0134555843318,0.7962890625,0.00578283199428,0.30478515625,0.00772601509314,0.019921875,0.00254110385488,1.0,0.0
160,1.33955078125,0.0117090593324,0.81484375,0.00558290375441,0.2359375,0.00953975252802,0.02392578125,0.0018526109777,1.0,0.0
170,1.409375,0.013545177592,0.8306640625,0.00721756195835,0.24150390625,0.011090296605,0.0197265625,0.00299594886384,1.0,0.0
180,1.48369140625,0.0150775518173,0.8458984375,0.00840313647978,0.25546875,0.00784609767453,0.01806640625,0.00250451230051,1.0,0.0
190,1.55634765625,0.0155230975665,0.8595703125,0.00836360803308,0.265234375,0.00586412403378,0.02041015625,0.00211957279219,1.0,0.0
200,1.62900390625,0.0154294956283,0.870703125,0.00837718165527,0.2751953125,0.00708917479626,0.02255859375,0.00323379948694,1.0,0.0
210,1.7078125,0.0156710635091,0.88271484375,0.00765213326125,0.24287109375,0.00780890285254,0.02587890625,0.00363101321579,1.0,0.0
220,1.7828125,0.0183468810946,0.8935546875,0.0075872084736,0.25234375,0.00727635382257,0.0208984375,0.00232717070941,1.0,0.0
230,1.85771484375,0.0188278637855,0.90322265625,0.0068143995983,0.26103515625,0.00879537872783,0.02373046875,0.00184749325804,1.0,0.0
240,1.9318359375,0.0175303709342,0.912109375,0.0066138024012,0.26904296875,0.00928857299439,0.02275390625,0.00219850825626,1.0,0.0
250,2.00458984375,0.0200621897751,0.92041015625,0.00526925526433,0.27099609375,0.0127399377738,0.02646484375,0.00323379948694,1.0,0.0
260,2.0818359375,0.0190074137966,0.92783203125,0.00496583641145,0.2453125,0.0106936936977,0.0263671875,0.00403547304843,1.0,0.0
270,2.15498046875,0.0183310054536,0.93642578125,0.00598596926305,0.2466796875,0.00863870100712,0.02158203125,0.00237249965077,1.0,0.0
280,2.22978515625,0.0175310460387,0.941015625,0.00500145809428,0.25400390625,0.0116417513487,0.020703125,0.00313493762671,1.0,0.0
290,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.26220703125,0.0100192305061,0.0224609375,0.00224010390177,1.0,0.0
300,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.1921875,0.00860905804912,0.01865234375,0.00277699931112,1.0,0.0
310,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.11181640625,0.00494481892562,0.02060546875,0.00334886592287,1.0,0.0
320,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0607421875,0.00410294888028,0.01318359375,0.00213736595046,1.0,0.0
330,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.024609375,0.0029481635219,0.0109375,0.00201303864468,1.0,0.0
340,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.00595703125,0.00183205432505,0.0080078125,0.00208239430172,1.0,0.0
350,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0052734375,0.00174605598044,1.0,0.0
360,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00458984375,0.00147728977728,1.0,0.0
370,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00419921875,0.00137780392044,1.0,0.0
380,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00390625,0.00115131521896,1.0,0.0
390,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00390625,0.00115131521896,1.0,0.0
400,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00361328125,0.00106812910995,1.0,0.0
410,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00302734375,0.00120946824298,1.0,0.0
420,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.002734375,0.00118375298021,1.0,0.0
430,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00234375,0.00111793664786,1.0,0.0
440,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00205078125,0.0011284735127,1.0,0.0
450,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.001953125,0.00110943510511,1.0,0.0
460,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0015625,0.00119964299296,1.0,0.0
470,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00146484375,0.00112005195088,1.0,0.0
480,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00126953125,0.00106812910995,1.0,0.0
490,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.001171875,0.00110086791045,1.0,0.0
500,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00068359375,0.000619238199626,1.0,0.0
510,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
520,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
530,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
540,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
550,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
560,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
570,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
580,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
590,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
600,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
610,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
620,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
630,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
640,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
650,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
660,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
670,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
680,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
690,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
700,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
710,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
720,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
730,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
740,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
750,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
760,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
770,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
780,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
790,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
800,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
810,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
820,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
830,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
840,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
850,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
860,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
870,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
880,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
890,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
900,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
910,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
920,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
930,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
940,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
950,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
960,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
970,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
980,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
990,2.30546875,0.0176031326211,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0


==> data/external/ext-adv-1.0/ext-1.0UniRandomTh1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.1775390625,0.0102229308361,0.17705078125,0.00990422699132,0.1724609375,0.0102617557426,0.00244140625,0.000935838901122,1.0,0.0
20,0.2544921875,0.0122664673128,0.2525390625,0.0113524918269,0.2369140625,0.0104537175742,0.00322265625,0.00119370902585,1.0,0.0
30,0.3359375,0.0165244820518,0.3287109375,0.0146609558989,0.29755859375,0.0116360569693,0.00546875,0.001416766105,1.0,0.0
40,0.4044921875,0.014461336257,0.39140625,0.0125510710386,0.340625,0.0099412014376,0.0076171875,0.00223587329572,1.0,0.0
50,0.48798828125,0.0158311075771,0.4505859375,0.0126015119197,0.39365234375,0.0105180515294,0.00849609375,0.00165845348798,1.0,0.0
60,0.5705078125,0.0178090054498,0.4990234375,0.0128757726819,0.19873046875,0.011551124092,0.0146484375,0.00259274259192,1.0,0.0
70,0.65029296875,0.015942553657,0.54912109375,0.010498229082,0.23017578125,0.0100088302452,0.01220703125,0.00141843583582,1.0,0.0
80,0.724609375,0.0141275069937,0.59140625,0.00889785469516,0.25947265625,0.0084774535723,0.01396484375,0.00270095002874,1.0,0.0
90,0.803515625,0.0129373936415,0.63134765625,0.00794830490851,0.280078125,0.00814567867367,0.01630859375,0.0017955139589,1.0,0.0
100,0.8865234375,0.0150830454366,0.66708984375,0.00743881758718,0.30439453125,0.0130112810274,0.0158203125,0.00296417756432,1.0,0.0
110,0.97099609375,0.0128133012141,0.70029296875,0.0063542498459,0.22587890625,0.00541808851171,0.01728515625,0.00280414228303,1.0,0.0
120,1.05244140625,0.0124763554261,0.73017578125,0.0064253734305,0.24013671875,0.00812618615609,0.015625,0.00295137328172,1.0,0.0
130,1.126953125,0.0107387534568,0.7533203125,0.00527778338865,0.24326171875,0.00846292206155,0.017578125,0.001740625,1.0,0.0
140,1.2076171875,0.0114521352691,0.7771484375,0.00508220770975,0.2494140625,0.0109015108906,0.01767578125,0.00302190873262,1.0,0.0
150,1.2818359375,0.0150277038558,0.7962890625,0.00578283199428,0.24892578125,0.0178479058759,0.0173828125,0.00386530463159,1.0,0.0
160,1.362890625,0.0118383296082,0.81484375,0.00558290375441,0.22587890625,0.00745534548803,0.0173828125,0.00384073156223,1.0,0.0
170,1.4404296875,0.014589095969,0.8306640625,0.00721756195835,0.2298828125,0.00791816989523,0.01845703125,0.00275989939907,1.0,0.0
180,1.517578125,0.0164008306619,0.8458984375,0.00840313647978,0.22626953125,0.00827397859291,0.02021484375,0.00291992762071,1.0,0.0
190,1.5923828125,0.0183520409454,0.8595703125,0.00836360803308,0.226953125,0.00818857231841,0.0158203125,0.00267895137256,1.0,0.0
200,1.67041015625,0.0182019414621,0.870703125,0.00837718165527,0.226171875,0.00635238703039,0.01669921875,0.00145793580019,1.0,0.0
210,1.75068359375,0.0178680529384,0.88271484375,0.00765213326125,0.22666015625,0.00875437692304,0.016796875,0.00214951331019,1.0,0.0
220,1.8275390625,0.0153024104475,0.8935546875,0.0075872084736,0.22919921875,0.00638101409147,0.0146484375,0.00324184104888,1.0,0.0
230,1.9078125,0.0176418161481,0.90322265625,0.0068143995983,0.2294921875,0.00578937736365,0.01728515625,0.00264784622191,1.0,0.0
240,1.9865234375,0.0200521586501,0.912109375,0.0066138024012,0.23046875,0.00591076115853,0.0166015625,0.00219743134792,1.0,0.0
250,2.06240234375,0.0188188098719,0.92041015625,0.00526925526433,0.2283203125,0.00852617577105,0.01640625,0.00313493762671,1.0,0.0
260,2.1435546875,0.0208897663159,0.92783203125,0.00496583641145,0.23046875,0.00952882895417,0.0189453125,0.00292235853076,1.0,0.0
270,2.22197265625,0.0203433801588,0.93642578125,0.00598596926305,0.23193359375,0.00875870194124,0.01845703125,0.00220710460677,1.0,0.0
280,2.2919921875,0.0198533332774,0.941015625,0.00500145809428,0.2216796875,0.00728805528361,0.01689453125,0.00184749325804,1.0,0.0
290,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.2248046875,0.0110635855753,0.0166015625,0.00230263043791,1.0,0.0
300,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.14619140625,0.00825106052772,0.01923828125,0.00439540124895,1.0,0.0
310,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0810546875,0.00629098092828,0.0125,0.00398589823059,1.0,0.0
320,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.041796875,0.00386530463159,0.00771484375,0.00149005277707,1.0,0.0
330,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0166015625,0.00259274259192,0.004296875,0.00144979539151,1.0,0.0
340,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.004296875,0.00102976763725,0.001953125,0.000814102798607,1.0,0.0
350,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.00048828125,0.000461552902876,1.0,0.0
360,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
370,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
380,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
390,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
400,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
410,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
420,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
430,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
440,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
450,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
460,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
470,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
480,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
490,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
500,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
510,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
520,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
530,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
540,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
550,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
560,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
570,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
580,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
590,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
600,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
610,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
620,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
630,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
640,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
650,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
660,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
670,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
680,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
690,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
700,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,1.0,0.0
710,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
720,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
730,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
740,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
750,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
760,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
770,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
780,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
790,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
800,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
810,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
820,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
830,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
840,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
850,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
860,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
870,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
880,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
890,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
900,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
910,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
920,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
930,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
940,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
950,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
960,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
970,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
980,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
990,2.3703125,0.0236906512156,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0


==> data/external/ext-adv-1.0/ext-1.0UniRandomTh4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.08896484375,0.00657395661172,0.0,0.0,1.0,0.0
10,0.17763671875,0.0102536793435,0.17705078125,0.00990422699132,0.1724609375,0.0101876760463,0.00224609375,0.000756846688432,1.0,0.0
20,0.25517578125,0.0115625937028,0.2525390625,0.0113524918269,0.2375,0.0097682643652,0.00322265625,0.00127055192744,1.0,0.0
30,0.3359375,0.0148240816343,0.3287109375,0.0146609558989,0.296875,0.00948900086364,0.00478515625,0.0011284735127,1.0,0.0
40,0.40537109375,0.0135404585354,0.39140625,0.0125510710386,0.33828125,0.00806625232147,0.00732421875,0.00273923860148,1.0,0.0
50,0.4900390625,0.0129666340306,0.4505859375,0.0126015119197,0.38955078125,0.00787771040616,0.0080078125,0.00184107610333,1.0,0.0
60,0.571875,0.0156026424889,0.4990234375,0.0128757726819,0.1912109375,0.010764291551,0.01630859375,0.00264784622191,1.0,0.0
70,0.65615234375,0.0146649915946,0.54912109375,0.010498229082,0.22822265625,0.00947427200218,0.01181640625,0.0022705400653,1.0,0.0
80,0.7328125,0.0166648368352,0.59140625,0.00889785469516,0.2498046875,0.0097924660384,0.0146484375,0.00156897817221,1.0,0.0
90,0.8103515625,0.0161881634287,0.63134765625,0.00794830490851,0.26943359375,0.00722575610049,0.01650390625,0.00324840570167,1.0,0.0
100,0.88955078125,0.017940500578,0.66708984375,0.00743881758718,0.28134765625,0.0109069377141,0.0171875,0.00163401027016,1.0,0.0
110,0.97783203125,0.0194097492965,0.70029296875,0.0063542498459,0.22119140625,0.011551124092,0.01435546875,0.00264784622191,1.0,0.0
120,1.06103515625,0.0196815019172,0.73017578125,0.0064253734305,0.2328125,0.0089403166624,0.017578125,0.0026109375,1.0,0.0
130,1.13759765625,0.0174888695949,0.7533203125,0.00527778338865,0.2310546875,0.00897203125884,0.0185546875,0.00217578125,1.0,0.0
140,1.22021484375,0.0204042580088,0.7771484375,0.00508220770975,0.23671875,0.00942994738664,0.02001953125,0.0035916870034,1.0,0.0
150,1.29619140625,0.020268777489,0.7962890625,0.00578283199428,0.2359375,0.00947002384171,0.01767578125,0.00289387085763,1.0,0.0
160,1.37265625,0.0175125387627,0.81484375,0.00558290375441,0.2181640625,0.00918066251138,0.01591796875,0.00373132211485,1.0,0.0
170,1.4490234375,0.0169230469715,0.8306640625,0.00721756195835,0.21826171875,0.011890400674,0.01826171875,0.00290366954546,1.0,0.0
180,1.52353515625,0.021348062232,0.8458984375,0.00840313647978,0.216015625,0.0133586590086,0.018359375,0.00258908826651,1.0,0.0
190,1.6041015625,0.0261351090627,0.8595703125,0.00836360803308,0.2212890625,0.0102386634145,0.0154296875,0.00286675177633,1.0,0.0
200,1.683203125,0.0253012582266,0.870703125,0.00837718165527,0.22861328125,0.0129908900112,0.01484375,0.00191666446232,1.0,0.0
210,1.76328125,0.0268393001998,0.88271484375,0.00765213326125,0.22646484375,0.0122326516393,0.01611328125,0.00154618308882,1.0,0.0
220,1.83671875,0.0228359618369,0.8935546875,0.0075872084736,0.22265625,0.0112300668135,0.01630859375,0.00219850825626,1.0,0.0
230,1.91669921875,0.0230715928788,0.90322265625,0.0068143995983,0.22509765625,0.0101413348451,0.01748046875,0.00337701997792,1.0,0.0
240,1.99541015625,0.0228696241952,0.912109375,0.0066138024012,0.2259765625,0.00554034402599,0.016015625,0.00252240526488,1.0,0.0
250,2.0720703125,0.0249538491451,0.92041015625,0.00526925526433,0.2248046875,0.00729973798726,0.01845703125,0.00185771459888,1.0,0.0
260,2.154296875,0.0223693169734,0.92783203125,0.00496583641145,0.23173828125,0.0084774535723,0.017578125,0.00327091643858,1.0,0.0
270,2.23017578125,0.0244928614369,0.93642578125,0.00598596926305,0.2265625,0.00891273939499,0.01689453125,0.00240421366821,1.0,0.0
280,2.30517578125,0.0226516488677,0.941015625,0.00500145809428,0.2236328125,0.00546116759507,0.01611328125,0.00341604585419,1.0,0.0
290,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.2208984375,0.00741555280069,0.0203125,0.00329686505849,1.0,0.0
300,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.1451171875,0.00457638748225,0.0173828125,0.00301170882983,1.0,0.0
310,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0837890625,0.00367700593971,0.0107421875,0.00192159796974,1.0,0.0
320,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0447265625,0.0029481635219,0.00771484375,0.00135703181783,1.0,0.0
330,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0197265625,0.00223587329572,0.0041015625,0.00143667480136,1.0,0.0
340,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.00380859375,0.00048162971082,0.00244140625,0.0008285128164,1.0,0.0
350,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.00068359375,0.000440562124974,1.0,0.0
360,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
370,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
380,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
390,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
400,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
410,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
420,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
430,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
440,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
450,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
460,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
470,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
480,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
490,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
500,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
510,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
520,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
530,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
540,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
550,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
560,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
570,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
580,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
590,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
600,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
610,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
620,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
630,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
640,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
650,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
660,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
670,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
680,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
690,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
700,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0001953125,0.000412825466417,1.0,0.0
710,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
720,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
730,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
740,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
750,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
760,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
770,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
780,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
790,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
800,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
810,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
820,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
830,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
840,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
850,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
860,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
870,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
880,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
890,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
900,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
910,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
920,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
930,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
940,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
950,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
960,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
970,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
980,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0
990,2.38125,0.0246049980966,0.94697265625,0.00507521672881,0.0,0.0,0.0,0.0,0.0,0.0


==> data/external/ext-adv-2.0/ext-2.0BinaryTree0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.32783203125,0.0083932718207,0.32490234375,0.00827969819721,0.31767578125,0.00787530628299,0.00302734375,0.00116967215485,1.0,0.0
20,0.45712890625,0.012928791711,0.4482421875,0.0118455254328,0.423828125,0.0123541464822,0.0078125,0.0017941951824,1.0,0.0
30,0.563671875,0.0122417427378,0.54501953125,0.0109112772295,0.494921875,0.0122764974479,0.0171875,0.00377107521004,1.0,0.0
40,0.6609375,0.0100501311974,0.62734375,0.00798366455835,0.54755859375,0.0115174688124,0.03173828125,0.00527823185561,1.0,0.0
50,0.74462890625,0.00941512614339,0.6935546875,0.00762331156463,0.58369140625,0.0115871332098,0.047265625,0.00485740423009,1.0,0.0
60,0.819921875,0.00977020270521,0.75009765625,0.0073556210372,0.60234375,0.0105151255657,0.06962890625,0.00518594163251,1.0,0.0
70,0.88544921875,0.0101450685963,0.7953125,0.0072958458313,0.61572265625,0.0102896281677,0.090234375,0.00702477520457,1.0,0.0
80,0.94189453125,0.00901440640205,0.82978515625,0.00750597230167,0.61552734375,0.00919019711637,0.11884765625,0.00818192117175,1.0,0.0
90,0.997265625,0.0108169375688,0.86220703125,0.00868924332374,0.61611328125,0.00714670451693,0.1484375,0.00700317707442,1.0,0.0
100,1.04365234375,0.0114968989488,0.88515625,0.00936951129693,0.60419921875,0.00865977337706,0.17783203125,0.00906259252125,1.0,0.0
110,1.0900390625,0.0121173631566,0.90732421875,0.00932011841416,0.593359375,0.00831478726095,0.209765625,0.00847605739422,1.0,0.0
120,1.12890625,0.0112384946321,0.9236328125,0.00802860333032,0.576953125,0.00672594482592,0.2404296875,0.00898046956897,1.0,0.0
130,1.1658203125,0.0123954622543,0.93876953125,0.00731431512616,0.562109375,0.00603127190431,0.2720703125,0.0109361960272,1.0,0.0
140,1.19775390625,0.0118064955888,0.94873046875,0.00601594662924,0.545703125,0.00550261917727,0.30380859375,0.0108852141869,1.0,0.0
150,1.2234375,0.0103105404329,0.955859375,0.00542463763596,0.52216796875,0.00700351505744,0.33466796875,0.011817717353,1.0,0.0
160,1.2513671875,0.0103673179744,0.96416015625,0.00457483555066,0.5021484375,0.00709584947508,0.36572265625,0.0122202613961,1.0,0.0
170,1.27646484375,0.00910948448238,0.972265625,0.00328823827076,0.4830078125,0.00933407620371,0.394140625,0.0129058863353,1.0,0.0
180,1.30029296875,0.0100757702289,0.97724609375,0.00315375720761,0.4634765625,0.0103444612995,0.423828125,0.0139995926934,1.0,0.0
190,1.32275390625,0.010285026366,0.9814453125,0.00283687167164,0.4419921875,0.0112224763653,0.455078125,0.0145696135263,1.0,0.0
200,1.34267578125,0.0133609622715,0.98515625,0.00251488690162,0.42333984375,0.0113860110904,0.48115234375,0.0157501617176,1.0,0.0
210,1.3603515625,0.0141475982677,0.98759765625,0.00224116030546,0.40615234375,0.0112108699237,0.50654296875,0.0150744117073,1.0,0.0
220,1.375390625,0.0152900308561,0.98974609375,0.0018526109777,0.38271484375,0.0109934025632,0.5345703125,0.0144364356641,1.0,0.0
230,1.39130859375,0.0173573622544,0.991796875,0.00163401027016,0.3634765625,0.0149791122491,0.56083984375,0.0163836472599,1.0,0.0
240,1.405859375,0.016479155181,0.9931640625,0.00150742546846,0.34423828125,0.0126952687529,0.58427734375,0.0155383384075,1.0,0.0
250,1.41865234375,0.0163807575239,0.99462890625,0.00172010611007,0.3275390625,0.0112224763653,0.60478515625,0.0148210475286,1.0,0.0
260,1.43095703125,0.0175526356727,0.9955078125,0.00151369337686,0.30703125,0.00901939406159,0.6294921875,0.0137339890113,1.0,0.0
270,1.44189453125,0.0183341042191,0.9962890625,0.001298195887,0.287890625,0.00990303196881,0.6513671875,0.0147600740744,1.0,0.0
280,1.45224609375,0.0176666202611,0.99658203125,0.00124038615582,0.26943359375,0.0102951476146,0.67109375,0.0150642018294,1.0,0.0
290,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.25615234375,0.0119174433273,0.68662109375,0.0155912603991,1.0,0.0
300,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.23056640625,0.0124474846078,0.70458984375,0.0173087466868,1.0,0.0
310,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.20947265625,0.0136511851736,0.7169921875,0.0189125334358,1.0,0.0
320,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.18994140625,0.0126354644162,0.728515625,0.0179762198892,1.0,0.0
330,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.1708984375,0.0114678327529,0.74033203125,0.0183294558744,1.0,0.0
340,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.15556640625,0.0107829664119,0.7498046875,0.0201158007426,1.0,0.0
350,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.14228515625,0.0107080715567,0.7560546875,0.0209142268785,1.0,0.0
360,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.12998046875,0.00860713322337,0.76103515625,0.0188605222881,1.0,0.0
370,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.1181640625,0.00785092307331,0.76591796875,0.0193853440244,1.0,0.0
380,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.10771484375,0.0084550870573,0.76943359375,0.0206537689763,1.0,0.0
390,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.09794921875,0.00815294006208,0.7720703125,0.0214050877935,1.0,0.0
400,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.08896484375,0.00738131985262,0.775,0.0225573012739,1.0,0.0
410,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.07998046875,0.00695195307123,0.77587890625,0.0238250530631,1.0,0.0
420,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.07216796875,0.00675158629929,0.77685546875,0.0239795377556,1.0,0.0
430,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0658203125,0.00632250733966,0.7763671875,0.0248991523813,1.0,0.0
440,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.05859375,0.00647637653816,0.774609375,0.0253696466954,1.0,0.0
450,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0537109375,0.00643236893984,0.76982421875,0.0252579059843,1.0,0.0
460,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.04736328125,0.00624756178637,0.76611328125,0.0274308120967,1.0,0.0
470,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.042578125,0.00617860582347,0.76142578125,0.0287911851927,1.0,0.0
480,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0365234375,0.00572524082527,0.75712890625,0.0307379448483,1.0,0.0
490,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.03349609375,0.00492371172481,0.7474609375,0.0327774061438,1.0,0.0
500,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.030859375,0.00554888208626,0.7384765625,0.0334996836506,1.0,0.0
510,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.02783203125,0.00565075147239,0.728125,0.0338964094339,1.0,0.0
520,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0248046875,0.00522368783637,0.71943359375,0.0350335240687,1.0,0.0
530,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.02265625,0.00508220770975,0.71083984375,0.0364772176174,1.0,0.0
540,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.020703125,0.00513779311483,0.70166015625,0.0388707445932,1.0,0.0
550,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.01865234375,0.00443186933184,0.69287109375,0.0397248441939,1.0,0.0
560,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.01689453125,0.00424193651601,0.68466796875,0.0415117737471,1.0,0.0
570,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.01572265625,0.00351440873275,0.6748046875,0.0423545873866,1.0,0.0
580,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.01376953125,0.00372370198004,0.66650390625,0.0436560084216,1.0,0.0
590,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0125,0.00359892897887,0.658984375,0.0443803910444,1.0,0.0
600,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.01083984375,0.00297454045954,0.650390625,0.0447195831686,1.0,0.0
610,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0099609375,0.00286675177633,0.64140625,0.0455999318715,1.0,0.0
620,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00859375,0.00255225725385,0.63173828125,0.0460756806812,1.0,0.0
630,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.007421875,0.0024267521331,0.622265625,0.0466722068182,1.0,0.0
640,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00673828125,0.0019326523158,0.61083984375,0.047161031035,1.0,0.0
650,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0060546875,0.00156293199106,0.6005859375,0.0493254936027,1.0,0.0
660,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00517578125,0.0016867567853,0.5869140625,0.0495667610436,1.0,0.0
670,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0044921875,0.00148208878216,0.57353515625,0.0503024908688,1.0,0.0
680,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.004296875,0.00138294819691,0.56005859375,0.0522624739633,1.0,0.0
690,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00380859375,0.00128536936042,0.54658203125,0.0538742506005,1.0,0.0
700,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00361328125,0.00115336930662,0.53056640625,0.0538839156247,1.0,0.0
710,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.003125,0.00105699085866,0.0150390625,0.00983780400467,0.0244140625,0.0137195042236
720,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.002734375,0.00101121174555,0.01474609375,0.00970335015795,0.02353515625,0.0138652076277
730,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00263671875,0.0010228486274,0.0140625,0.00983299075324,0.02294921875,0.0140443266821
740,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00234375,0.00119964299296,0.01337890625,0.010098297481,0.02138671875,0.0145189998563
750,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00185546875,0.000994691422503,0.00869140625,0.0060879121438,0.015234375,0.00934927911764
760,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0017578125,0.000859364737155,0.00712890625,0.00577341002536,0.012890625,0.0093523167348
770,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0015625,0.000630601316221,0.00673828125,0.00534241808402,0.01259765625,0.00906781471398
780,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00146484375,0.000554717552553,0.0052734375,0.00380854955103,0.00927734375,0.00542856331803
790,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00146484375,0.000554717552553,0.00517578125,0.00376919171277,0.0091796875,0.00541065658787
800,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0013671875,0.000550433955223,0.0052734375,0.00378360789733,0.0091796875,0.00541065658787
810,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0013671875,0.000550433955223,0.0048828125,0.0037936042368,0.00849609375,0.00525846312752
820,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0013671875,0.000550433955223,0.0048828125,0.0037936042368,0.00849609375,0.00525846312752
830,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00107421875,0.000571530978427,0.00498046875,0.00393389433163,0.00849609375,0.00525846312752
840,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0009765625,0.000532955385441,0.0037109375,0.00340980396233,0.0056640625,0.00372814895149
850,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00078125,0.000412825466417,0.00244140625,0.0024855384492,0.00419921875,0.00275302969483
860,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00068359375,0.000440562124974,0.00146484375,0.00166415265766,0.003125,0.00196544234793
870,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00068359375,0.000440562124974,0.001171875,0.00165130186567,0.00283203125,0.00200479086606
880,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0005859375,0.000456395725337,0.00126953125,0.0016867567853,0.00283203125,0.00200479086606
890,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0005859375,0.000456395725337,0.0009765625,0.0016570256328,0.0025390625,0.0020224234911
900,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.00107421875,0.00185771459888,0.00244140625,0.00204685399634
910,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.000390625,0.000550433955223,0.0017578125,0.000802388478549
920,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.000390625,0.000550433955223,0.00166015625,0.00081700513508
930,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.000390625,0.000550433955223,0.00166015625,0.00081700513508
940,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.000390625,0.000550433955223,0.00166015625,0.00081700513508
950,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.000390625,0.000550433955223,0.00166015625,0.00081700513508
960,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.000390625,0.000550433955223,0.00166015625,0.00081700513508
970,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0001953125,0.000275216977612,0.000390625,0.000550433955223,0.0015625,0.000825650932835
980,1.4609375,0.018910530838,0.99677734375,0.00106812910995,0.0001953125,0.000275216977612,0.000390625,0.000550433955223,0.0015625,0.000825650932835
990,1.4609375,0.018910530838,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.00048828125,0.000705033704885,0.0015625,0.000825650932835


==> data/external/ext-adv-2.0/ext-2.0BinaryTree1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.328125,0.00847717435508,0.32490234375,0.00827969819721,0.31796875,0.00796585578186,0.00302734375,0.00116967215485,1.0,0.0
20,0.45791015625,0.0122944155544,0.4482421875,0.0118455254328,0.424609375,0.0116106015687,0.0083984375,0.0020456972548,1.0,0.0
30,0.5626953125,0.0108649723266,0.54501953125,0.0109112772295,0.4943359375,0.0107994174122,0.0171875,0.00344296328993,1.0,0.0
40,0.6599609375,0.00891167702662,0.62734375,0.00798366455835,0.547265625,0.0101737260521,0.03251953125,0.00473751073992,1.0,0.0
50,0.74228515625,0.0094862565391,0.6935546875,0.00762331156463,0.58232421875,0.0105522025961,0.046484375,0.00484764843749,1.0,0.0
60,0.82119140625,0.0109890954785,0.75009765625,0.0073556210372,0.605859375,0.00937456251909,0.066796875,0.00425475122175,1.0,0.0
70,0.88955078125,0.0113033877677,0.7953125,0.0072958458313,0.6193359375,0.00974400258127,0.0888671875,0.00570702071568,1.0,0.0
80,0.94736328125,0.0107186766729,0.82978515625,0.00750597230167,0.6169921875,0.0117926540876,0.11630859375,0.00702645976257,1.0,0.0
90,1.00302734375,0.0124664860914,0.86220703125,0.00868924332374,0.616015625,0.00986471481228,0.14267578125,0.00700621833461,1.0,0.0
100,1.0521484375,0.0131924849856,0.88515625,0.00936951129693,0.60400390625,0.00721788990264,0.17197265625,0.0102767379301,1.0,0.0
110,1.09912109375,0.0150656159175,0.90732421875,0.00932011841416,0.59033203125,0.00797209337893,0.20419921875,0.0111090626474,1.0,0.0
120,1.14345703125,0.0149336914013,0.9236328125,0.00802860333032,0.57294921875,0.00875221361247,0.2353515625,0.0120436911629,1.0,0.0
130,1.18720703125,0.0136400835446,0.93876953125,0.00731431512616,0.55693359375,0.0112513349014,0.265234375,0.0123472470793,1.0,0.0
140,1.222265625,0.0130952391009,0.94873046875,0.00601594662924,0.53486328125,0.0109744387465,0.2958984375,0.0156414309701,1.0,0.0
150,1.25556640625,0.0137438092803,0.955859375,0.00542463763596,0.5146484375,0.0108090570126,0.32275390625,0.0165538207677,1.0,0.0
160,1.29033203125,0.0123351638385,0.96416015625,0.00457483555066,0.49423828125,0.0104049217176,0.35068359375,0.0167787864907,1.0,0.0
170,1.32548828125,0.0108573446485,0.972265625,0.00328823827076,0.47578125,0.0104745282153,0.37744140625,0.0166251614739,1.0,0.0
180,1.35634765625,0.0133574186256,0.97724609375,0.00315375720761,0.4541015625,0.011952942975,0.40283203125,0.0176231565748,1.0,0.0
190,1.38837890625,0.0131775846079,0.9814453125,0.00283687167164,0.435546875,0.013740192103,0.42607421875,0.0186991911643,1.0,0.0
200,1.41767578125,0.0143537263659,0.98515625,0.00251488690162,0.420703125,0.0151018655314,0.445703125,0.0207423971991,1.0,0.0
210,1.44384765625,0.0148854289679,0.98759765625,0.00224116030546,0.39775390625,0.0139828440312,0.47021484375,0.0191326529655,1.0,0.0
220,1.47294921875,0.0145437590905,0.98974609375,0.0018526109777,0.3802734375,0.0133883937255,0.48876953125,0.0164275086622,1.0,0.0
230,1.4998046875,0.0141469290182,0.991796875,0.00163401027016,0.36083984375,0.0144922385049,0.50869140625,0.0175968116131,1.0,0.0
240,1.52666015625,0.0154405370721,0.9931640625,0.00150742546846,0.3451171875,0.0125751874457,0.524609375,0.0156710635091,1.0,0.0
250,1.5552734375,0.0168400408718,0.99462890625,0.00172010611007,0.33173828125,0.0116563812651,0.54072265625,0.0152275156177,1.0,0.0
260,1.58134765625,0.0179974070182,0.9955078125,0.00151369337686,0.3158203125,0.0120876349305,0.555859375,0.0145234009611,1.0,0.0
270,1.60986328125,0.0165852484847,0.9962890625,0.001298195887,0.3017578125,0.00951391295918,0.57158203125,0.0131091497421,1.0,0.0
280,1.6375,0.0179361461355,0.99658203125,0.00124038615582,0.28974609375,0.00887041226208,0.57919921875,0.0136657423751,1.0,0.0
290,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.276171875,0.00822664012754,0.59033203125,0.013806356445,1.0,0.0
300,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.23828125,0.00706375349686,0.59990234375,0.0149038633364,1.0,0.0
310,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.2052734375,0.00786176939173,0.6029296875,0.0175638248413,1.0,0.0
320,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.17939453125,0.00711084459506,0.59677734375,0.0199044150515,1.0,0.0
330,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.15771484375,0.00715200180628,0.58935546875,0.0210820740852,1.0,0.0
340,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.13525390625,0.00608635672422,0.5794921875,0.0235089111497,1.0,0.0
350,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.1197265625,0.00408444619803,0.5642578125,0.0248302306855,1.0,0.0
360,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.10673828125,0.00301563595215,0.55234375,0.0267898671469,1.0,0.0
370,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.09375,0.00349482217623,0.53466796875,0.0277158151986,1.0,0.0
380,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.08310546875,0.00329183551313,0.5140625,0.0300890959487,1.0,0.0
390,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.07333984375,0.00291018367489,0.494140625,0.0314564096248,1.0,0.0
400,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.06474609375,0.00217686886879,0.47392578125,0.0318156212565,1.0,0.0
410,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.05634765625,0.00219850825626,0.45244140625,0.032860852383,1.0,0.0
420,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.04912109375,0.00250072904714,0.43212890625,0.0322724179548,1.0,0.0
430,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.04423828125,0.00206527375113,0.40859375,0.0298109028773,1.0,0.0
440,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0400390625,0.00271754991024,0.38349609375,0.0285700045564,1.0,0.0
450,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.03583984375,0.00257533836438,0.36455078125,0.0274045673014,1.0,0.0
460,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.03212890625,0.0016412372416,0.340234375,0.0253255703608,1.0,0.0
470,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.028515625,0.00189180394866,0.31669921875,0.0277683735739,1.0,0.0
480,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.02490234375,0.00180077940703,0.2970703125,0.0261434400172,1.0,0.0
490,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0220703125,0.0016627296966,0.27431640625,0.0258569426316,1.0,0.0
500,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.01875,0.00186661235912,0.25283203125,0.0264703261275,1.0,0.0
510,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.016796875,0.00162238015601,0.23076171875,0.0250376556099,1.0,0.0
520,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0150390625,0.00154465145587,0.2142578125,0.0251567738554,1.0,0.0
530,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.01328125,0.00179946448943,0.19482421875,0.0239083611663,1.0,0.0
540,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.012109375,0.00163401027016,0.17763671875,0.0244065055245,1.0,0.0
550,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0109375,0.00159293342285,0.16015625,0.02346012864,1.0,0.0
560,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0103515625,0.00169096142029,0.14501953125,0.0235311521766,1.0,0.0
570,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00947265625,0.00127055192744,0.132421875,0.0237293859244,1.0,0.0
580,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0087890625,0.00144325000643,0.12119140625,0.0233376248295,1.0,0.0
590,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00791015625,0.0015214919518,0.1103515625,0.0218121392075,1.0,0.0
600,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00673828125,0.00116967215485,0.09921875,0.0212407963094,1.0,0.0
610,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00625,0.0013482823274,0.09208984375,0.0200007441378,1.0,0.0
620,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.005859375,0.00147568664086,0.0845703125,0.0189010156009,1.0,0.0
630,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0048828125,0.00130546875,0.07783203125,0.0172451768535,1.0,0.0
640,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0044921875,0.00127612862693,0.0697265625,0.0165908135496,1.0,0.0
650,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00400390625,0.00108571266361,0.06259765625,0.0157663841361,1.0,0.0
660,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0037109375,0.00133416379879,0.0556640625,0.0147343931953,1.0,0.0
670,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00341796875,0.00127798211901,0.0498046875,0.0141876954617,1.0,0.0
680,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00302734375,0.00124799595822,0.044140625,0.0133692861421,1.0,0.0
690,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00283203125,0.00120946824298,0.03896484375,0.0127592457842,1.0,0.0
700,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00283203125,0.00120946824298,0.03427734375,0.0114490345384,1.0,0.0
710,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.002734375,0.00114306195685,0.0115234375,0.00877786849997,0.03017578125,0.0248028565088
720,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00263671875,0.00106812910995,0.011328125,0.00887121275652,0.0298828125,0.0249299340773
730,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0025390625,0.00102976763725,0.01142578125,0.00893422517462,0.0298828125,0.0249299340773
740,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00234375,0.000982721173966,0.01005859375,0.00862142166788,0.02841796875,0.0249967817939
750,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00205078125,0.000994691422503,0.00654296875,0.00647674201185,0.023828125,0.0253741247456
760,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00205078125,0.000994691422503,0.00498046875,0.00495629405749,0.02236328125,0.0254062875072
770,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.001953125,0.00106591077088,0.00498046875,0.00495629405749,0.02236328125,0.0254062875072
780,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00185546875,0.00104119715086,0.00439453125,0.00504903154057,0.0208984375,0.0257849815469
790,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00166015625,0.000925666437039,0.00419921875,0.00531220456583,0.02021484375,0.0259457694746
800,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0015625,0.000825650932835,0.00380859375,0.00494673329616,0.0197265625,0.0259763132812
810,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0015625,0.000825650932835,0.00380859375,0.00494673329616,0.0197265625,0.0259763132812
820,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0013671875,0.000766171639996,0.00380859375,0.00494673329616,0.01953125,0.0260349296748
830,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.001171875,0.000802388478549,0.00361328125,0.00486568127432,0.019140625,0.0261061111241
840,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.001171875,0.000802388478549,0.0029296875,0.00485545463971,0.01845703125,0.0262926757422
850,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.001171875,0.000802388478549,0.0029296875,0.00485545463971,0.01845703125,0.0262926757422
860,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.0009765625,0.000814102798607,0.003125,0.00484374061869,0.01845703125,0.0262926757422
870,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00087890625,0.00071833740068,0.0025390625,0.00492515372564,0.01787109375,0.0264606668605
880,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00068359375,0.000619238199626,0.001953125,0.00349482217623,0.01640625,0.0261108254805
890,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00068359375,0.000619238199626,0.00166015625,0.00350901646455,0.00361328125,0.00445955547393
900,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0013671875,0.00288977826492,0.00283203125,0.00303753401121
910,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0013671875,0.00288977826492,0.00283203125,0.00303753401121
920,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0013671875,0.00288977826492,0.00283203125,0.00303753401121
930,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0013671875,0.00288977826492,0.00283203125,0.00303753401121
940,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036
950,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036
960,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036
970,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036
980,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036
990,1.6626953125,0.017558433361,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.0013671875,0.00288977826492,0.002734375,0.0030429839036


==> data/external/ext-adv-2.0/ext-2.0BinaryTree4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.32841796875,0.0084774535723,0.32490234375,0.00827969819721,0.31826171875,0.00796139736332,0.00302734375,0.00116967215485,1.0,0.0
20,0.45791015625,0.0128627138057,0.4482421875,0.0118455254328,0.4244140625,0.0120484070899,0.00771484375,0.00185771459888,1.0,0.0
30,0.56357421875,0.0111897364599,0.54501953125,0.0109112772295,0.494921875,0.0106981197124,0.01748046875,0.00372370198004,1.0,0.0
40,0.657421875,0.00821512305606,0.62734375,0.00798366455835,0.5439453125,0.00923105805752,0.0310546875,0.00581222811024,1.0,0.0
50,0.73955078125,0.00808881612879,0.6935546875,0.00762331156463,0.576953125,0.00909570251604,0.04755859375,0.0043629703983,1.0,0.0
60,0.81845703125,0.0111431017563,0.75009765625,0.0073556210372,0.59951171875,0.00944123608417,0.06884765625,0.00626269823929,1.0,0.0
70,0.88603515625,0.0109355466929,0.7953125,0.0072958458313,0.61376953125,0.0108189068109,0.08974609375,0.00723884743489,1.0,0.0
80,0.94697265625,0.0102933081279,0.82978515625,0.00750597230167,0.6115234375,0.0113758200308,0.1169921875,0.0080168017609,1.0,0.0
90,1.004296875,0.0108841268724,0.86220703125,0.00868924332374,0.60869140625,0.0101590579419,0.14423828125,0.00734660521394,1.0,0.0
100,1.056640625,0.0116317843553,0.88515625,0.00936951129693,0.59619140625,0.0089140671774,0.1744140625,0.00920640899334,1.0,0.0
110,1.1056640625,0.0134645529052,0.90732421875,0.00932011841416,0.58017578125,0.00640618876328,0.2060546875,0.00985607292292,1.0,0.0
120,1.1521484375,0.0125095123376,0.9236328125,0.00802860333032,0.5640625,0.0104537175742,0.23447265625,0.0121120878142,1.0,0.0
130,1.19326171875,0.0128332366378,0.93876953125,0.00731431512616,0.540625,0.0107836249337,0.26474609375,0.0138754468037,1.0,0.0
140,1.2345703125,0.0112334386997,0.94873046875,0.00601594662924,0.52431640625,0.00862361778882,0.29130859375,0.0129200008495,1.0,0.0
150,1.2728515625,0.00962866174259,0.955859375,0.00542463763596,0.5009765625,0.0089180493385,0.3197265625,0.012473129772,1.0,0.0
160,1.31181640625,0.0116563812651,0.96416015625,0.00457483555066,0.4791015625,0.00893501995202,0.34833984375,0.0122117358116,1.0,0.0
170,1.35,0.0139392712514,0.972265625,0.00328823827076,0.4619140625,0.0120554775214,0.37431640625,0.0159917701675,1.0,0.0
180,1.383203125,0.012091550715,0.97724609375,0.00315375720761,0.4359375,0.00976050715583,0.40244140625,0.01156423129,1.0,0.0
190,1.4193359375,0.0132533478137,0.9814453125,0.00283687167164,0.42001953125,0.0114490345384,0.42451171875,0.0106682084782,1.0,0.0
200,1.45400390625,0.014112252041,0.98515625,0.00251488690162,0.39794921875,0.0118784505196,0.447265625,0.0120946824298,1.0,0.0
210,1.48623046875,0.0141925328681,0.98759765625,0.00224116030546,0.378515625,0.00958924830763,0.46435546875,0.0118824352398,1.0,0.0
220,1.51845703125,0.0143748188046,0.98974609375,0.0018526109777,0.359765625,0.00911338125481,0.4822265625,0.0130684601828,1.0,0.0
230,1.55283203125,0.0158412714374,0.991796875,0.00163401027016,0.34365234375,0.0104774655163,0.4962890625,0.013379904835,1.0,0.0
240,1.5888671875,0.01697109375,0.9931640625,0.00150742546846,0.3318359375,0.0101718646073,0.5107421875,0.0127909292506,1.0,0.0
250,1.623828125,0.0195839651823,0.99462890625,0.00172010611007,0.32041015625,0.00968870284635,0.5224609375,0.0148017104733,1.0,0.0
260,1.65986328125,0.0208966770611,0.9955078125,0.00151369337686,0.30693359375,0.00989944603574,0.5341796875,0.0144685363253,1.0,0.0
270,1.694921875,0.0200814119148,0.9962890625,0.001298195887,0.2962890625,0.00857268857004,0.542578125,0.0130481585236,1.0,0.0
280,1.73154296875,0.0225010919267,0.99658203125,0.00124038615582,0.2841796875,0.00763075984346,0.54990234375,0.012965356143,1.0,0.0
290,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.272265625,0.00944800282844,0.5546875,0.0149449407686,1.0,0.0
300,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.22734375,0.00781950475427,0.55810546875,0.0156482393219,1.0,0.0
310,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.18818359375,0.00728838005602,0.55419921875,0.0161894793434,1.0,0.0
320,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.15595703125,0.00635871837658,0.54609375,0.0159346827339,1.0,0.0
330,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.13046875,0.00610150515138,0.53212890625,0.0189216675987,1.0,0.0
340,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.11103515625,0.0047474928638,0.5099609375,0.0214880843616,1.0,0.0
350,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0939453125,0.00572193239343,0.489453125,0.0209323273855,1.0,0.0
360,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0814453125,0.00654328002524,0.46708984375,0.0230325740816,1.0,0.0
370,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.06953125,0.00574669920544,0.4435546875,0.0244594976046,1.0,0.0
380,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.06123046875,0.00618511506204,0.42197265625,0.0288952433334,1.0,0.0
390,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0546875,0.00591876490107,0.39873046875,0.0305634153711,1.0,0.0
400,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.04814453125,0.00484618337472,0.37578125,0.0321365173935,1.0,0.0
410,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.04091796875,0.00393389433163,0.353125,0.0321179509951,1.0,0.0
420,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.03603515625,0.00387325731235,0.32861328125,0.0305249780216,1.0,0.0
430,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0330078125,0.00322426996529,0.30673828125,0.0286319089539,1.0,0.0
440,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.02919921875,0.00300620223993,0.286328125,0.028624219572,1.0,0.0
450,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0259765625,0.00285682646629,0.26552734375,0.0269418479922,1.0,0.0
460,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.02333984375,0.00254575704291,0.24404296875,0.023755805032,1.0,0.0
470,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0205078125,0.00197025371951,0.22236328125,0.0206000643124,1.0,0.0
480,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0177734375,0.00214951331019,0.20361328125,0.019395597979,1.0,0.0
490,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.01630859375,0.00238444183856,0.183203125,0.0180896290256,1.0,0.0
500,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0142578125,0.00272103171809,0.1650390625,0.0168984120723,1.0,0.0
510,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0126953125,0.00251864888861,0.14677734375,0.0151839291738,1.0,0.0
520,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0109375,0.00245776619821,0.13017578125,0.0127800064036,1.0,0.0
530,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0099609375,0.00239928598591,0.11669921875,0.0110054534329,1.0,0.0
540,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00888671875,0.00195699398433,0.10400390625,0.00961414684381,1.0,0.0
550,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0078125,0.00194607791167,0.09384765625,0.0087759806993,1.0,0.0
560,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.007421875,0.0020456972548,0.08232421875,0.00879537872783,1.0,0.0
570,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00693359375,0.00195699398433,0.0740234375,0.00951789284347,1.0,0.0
580,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0064453125,0.00182558290135,0.06474609375,0.00942417238604,1.0,0.0
590,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00595703125,0.00177962414234,0.05849609375,0.00955586677696,1.0,0.0
600,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00498046875,0.00149005277707,0.05283203125,0.00853533221804,1.0,0.0
610,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00458984375,0.00162965870379,0.04599609375,0.00747690376968,1.0,0.0
620,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00400390625,0.00161213498265,0.04052734375,0.00688214433144,1.0,0.0
630,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.003515625,0.00111793664786,0.03447265625,0.00603793997921,1.0,0.0
640,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0033203125,0.00115950973674,0.02939453125,0.00543901795134,1.0,0.0
650,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.003125,0.00118375298021,0.02548828125,0.00468121750376,1.0,0.0
660,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.002734375,0.00114306195685,0.02265625,0.00430562866158,1.0,0.0
670,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00244140625,0.00103206366604,0.02021484375,0.00462628606123,1.0,0.0
680,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0021484375,0.00105699085866,0.0173828125,0.004283582287,1.0,0.0
690,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.001953125,0.000923105805752,0.0138671875,0.00372814895149,1.0,0.0
700,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0017578125,0.000912791450673,0.01123046875,0.00373385870393,1.0,0.0
710,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.0015625,0.000701668369657,0.00390625,0.00344021222014,0.0103515625,0.00748797574934
720,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00146484375,0.000705033704885,0.0037109375,0.00308930291174,0.01005859375,0.00713742480023
730,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.001171875,0.000412825466417,0.00322265625,0.00251958850771,0.00908203125,0.00647674201185
740,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00107421875,0.00048162971082,0.00244140625,0.00215940123348,0.00751953125,0.00605360059423
750,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00078125,0.000514883818623,0.002734375,0.00241893648597,0.0044921875,0.00250356702314
760,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
770,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
780,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
790,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
800,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
810,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
820,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00068359375,0.000537378327549,0.0015625,0.0016047769571,0.00322265625,0.00201890928603
830,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.00166015625,0.0017419843325,0.003125,0.00189180394866
840,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0009765625,0.00126868758025,0.00244140625,0.00157650329055
850,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00048828125,0.000461552902876,0.0009765625,0.00126868758025,0.00244140625,0.00157650329055
860,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.00107421875,0.00132168637492,0.00244140625,0.00157650329055
870,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.000390625,0.00033707058185,0.00078125,0.00126120263244,0.0021484375,0.00146925660312
880,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.00087890625,0.00132168637492,0.0021484375,0.00146925660312
890,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,0.00029296875,0.00031530065811,0.0005859375,0.00123847639925,0.00185546875,0.0014250951956
900,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
910,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
920,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
930,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
940,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
950,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
960,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
970,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
980,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209
990,1.76474609375,0.0237199077583,0.99677734375,0.00106812910995,9.765625e-05,0.000206412733209,0.0,0.0,0.00107421875,0.000206412733209


==> data/external/ext-adv-2.0/ext-2.0BinaryTreeTh0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.32783203125,0.0083932718207,0.32490234375,0.00827969819721,0.31767578125,0.00787530628299,0.00302734375,0.00116967215485,1.0,0.0
20,0.45712890625,0.012928791711,0.4482421875,0.0118455254328,0.423828125,0.0123541464822,0.0078125,0.0017941951824,1.0,0.0
30,0.563671875,0.0122417427378,0.54501953125,0.0109112772295,0.494921875,0.0122764974479,0.0171875,0.00377107521004,1.0,0.0
40,0.6609375,0.0100501311974,0.62734375,0.00798366455835,0.54755859375,0.0115174688124,0.03173828125,0.00527823185561,1.0,0.0
50,0.7763671875,0.00930766566201,0.6935546875,0.00762331156463,0.6154296875,0.0110335924528,0.047265625,0.00485740423009,1.0,0.0
60,0.8859375,0.00910610593076,0.75009765625,0.0073556210372,0.28857421875,0.0103263687557,0.2134765625,0.0135010689184,1.0,0.0
70,0.98486328125,0.00814248161129,0.7953125,0.0072958458313,0.3330078125,0.00809437414642,0.2265625,0.0130329115257,1.0,0.0
80,1.069921875,0.00870421282264,0.82978515625,0.00750597230167,0.3603515625,0.00831364848298,0.244140625,0.0137160532101,1.0,0.0
90,1.151953125,0.00863870100712,0.86220703125,0.00868924332374,0.38095703125,0.00603323386783,0.26162109375,0.0138617928883,1.0,0.0
100,1.23681640625,0.00794234665811,0.88515625,0.00936951129693,0.40419921875,0.00530685491234,0.2826171875,0.0139562418088,1.0,0.0
110,1.32255859375,0.00998041081273,0.90732421875,0.00932011841416,0.26044921875,0.00753115808607,0.3615234375,0.0182111720846,1.0,0.0
120,1.39912109375,0.010614824839,0.9236328125,0.00802860333032,0.27275390625,0.00936369902284,0.37841796875,0.017124518085,1.0,0.0
130,1.46923828125,0.00971700106177,0.93876953125,0.00731431512616,0.28359375,0.0129095539265,0.39765625,0.0189050226003,1.0,0.0
140,1.53427734375,0.0057520512924,0.94873046875,0.00601594662924,0.285546875,0.00886587476172,0.417578125,0.0183520409454,1.0,0.0
150,1.5970703125,0.00931376704953,0.955859375,0.00542463763596,0.2896484375,0.0108667150441,0.43583984375,0.0182066223626,1.0,0.0
160,1.66416015625,0.00935054491138,0.96416015625,0.00457483555066,0.21640625,0.0053755448829,0.483203125,0.0170206737714,1.0,0.0
170,1.72568359375,0.0114076109265,0.972265625,0.00328823827076,0.21689453125,0.00897862436629,0.49462890625,0.0192829955878,1.0,0.0
180,1.7833984375,0.0146854758018,0.97724609375,0.00315375720761,0.22177734375,0.00860163134782,0.51015625,0.0211245838503,1.0,0.0
190,1.83271484375,0.0152988523409,0.9814453125,0.00283687167164,0.215234375,0.00699776712609,0.5271484375,0.0216242447117,1.0,0.0
200,1.88427734375,0.0176124082889,0.98515625,0.00251488690162,0.21123046875,0.00809466656795,0.54384765625,0.0215181355627,1.0,0.0
210,1.938671875,0.0187465999375,0.98759765625,0.00224116030546,0.18154296875,0.00699945818412,0.572265625,0.0219203887022,1.0,0.0
220,1.9869140625,0.024077946777,0.98974609375,0.0018526109777,0.17705078125,0.0099233277795,0.58466796875,0.0229398964074,1.0,0.0
230,2.0330078125,0.025930712286,0.991796875,0.00163401027016,0.1751953125,0.00752581315929,0.59482421875,0.0232339412961,1.0,0.0
240,2.0763671875,0.0285248158145,0.9931640625,0.00150742546846,0.16943359375,0.00906677051606,0.60458984375,0.0261681456068,1.0,0.0
250,2.12421875,0.0318063201727,0.99462890625,0.00172010611007,0.17353515625,0.010498229082,0.61484375,0.0260698183424,1.0,0.0
260,2.17060546875,0.0342643064703,0.9955078125,0.00151369337686,0.1615234375,0.0116853835896,0.5953125,0.0292854013564,1.0,0.0
270,2.2166015625,0.037178238331,0.9962890625,0.001298195887,0.1630859375,0.0116399213163,0.6,0.0290582082254,1.0,0.0
280,2.26416015625,0.0391389725405,0.99658203125,0.00124038615582,0.16669921875,0.0117936576409,0.60791015625,0.0311087265246,1.0,0.0
290,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.16376953125,0.0102055506014,0.61279296875,0.0280502846131,1.0,0.0
300,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.12119140625,0.00918195155009,0.621484375,0.0304565856266,1.0,0.0
310,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.06943359375,0.00644303165254,0.6138671875,0.0290158193537,1.0,0.0
320,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.04013671875,0.0047514798415,0.6095703125,0.028596090256,1.0,0.0
330,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.01796875,0.00224432653304,0.6048828125,0.0273910033989,1.0,0.0
340,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0041015625,0.00118375298021,0.5970703125,0.0279944508247,1.0,0.0
350,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.58759765625,0.028971489394,1.0,0.0
360,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.56962890625,0.0292171858729,1.0,0.0
370,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.56220703125,0.0286213251836,1.0,0.0
380,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.5541015625,0.0283590363261,1.0,0.0
390,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.5466796875,0.0292960684014,1.0,0.0
400,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.53837890625,0.0295346576937,1.0,0.0
410,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.52333984375,0.0295240768511,1.0,0.0
420,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.51494140625,0.0298265407497,1.0,0.0
430,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.50537109375,0.0301645999827,1.0,0.0
440,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.4955078125,0.030145682814,1.0,0.0
450,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.483203125,0.0292443130948,1.0,0.0
460,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.42138671875,0.0264949949224,1.0,0.0
470,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.4076171875,0.0277958928748,1.0,0.0
480,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.3951171875,0.0282871645922,1.0,0.0
490,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.38046875,0.0289259459018,1.0,0.0
500,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.36279296875,0.028297287813,1.0,0.0
510,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.3216796875,0.0278605369471,1.0,0.0
520,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.311328125,0.0301057686848,1.0,0.0
530,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.30166015625,0.0302620590514,1.0,0.0
540,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.2931640625,0.0304450812525,1.0,0.0
550,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.2884765625,0.0296867790918,1.0,0.0
560,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.27265625,0.0294829197938,1.0,0.0
570,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.2681640625,0.0290239758677,1.0,0.0
580,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.26337890625,0.0286262868131,1.0,0.0
590,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.25751953125,0.0287796730599,1.0,0.0
600,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.2521484375,0.0282177941865,1.0,0.0
610,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.24404296875,0.0287951311502,1.0,0.0
620,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.237890625,0.0284606825407,1.0,0.0
630,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.23212890625,0.0280364421232,1.0,0.0
640,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.22412109375,0.0282671584868,1.0,0.0
650,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.21630859375,0.0285802760542,1.0,0.0
660,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.16591796875,0.0262259722391,1.0,0.0
670,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.16015625,0.0263278521928,1.0,0.0
680,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.15400390625,0.0257019541993,1.0,0.0
690,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.1474609375,0.025077235783,1.0,0.0
700,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.1396484375,0.0253251965047,1.0,0.0
710,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,2.3041015625,0.0415434079365,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-2.0/ext-2.0BinaryTreeTh1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.328125,0.00847717435508,0.32490234375,0.00827969819721,0.31796875,0.00796585578186,0.00302734375,0.00116967215485,1.0,0.0
20,0.45791015625,0.0122944155544,0.4482421875,0.0118455254328,0.424609375,0.0116106015687,0.0083984375,0.0020456972548,1.0,0.0
30,0.5626953125,0.0108649723266,0.54501953125,0.0109112772295,0.4943359375,0.0107994174122,0.0171875,0.00344296328993,1.0,0.0
40,0.6599609375,0.00891167702662,0.62734375,0.00798366455835,0.547265625,0.0101737260521,0.03251953125,0.00473751073992,1.0,0.0
50,0.774609375,0.0116675445369,0.6935546875,0.00762331156463,0.6146484375,0.0129058863353,0.046484375,0.00484764843749,1.0,0.0
60,0.8935546875,0.0133841499532,0.75009765625,0.0073556210372,0.29619140625,0.0126571761386,0.20302734375,0.0116458170579,1.0,0.0
70,0.99814453125,0.0140618437786,0.7953125,0.0072958458313,0.337890625,0.0114388996273,0.20244140625,0.00972576652507,1.0,0.0
80,1.0923828125,0.0107616524896,0.82978515625,0.00750597230167,0.3658203125,0.008142190907,0.205859375,0.0089010463691,1.0,0.0
90,1.18583984375,0.013284921924,0.86220703125,0.00868924332374,0.38916015625,0.00587259441717,0.21474609375,0.0092640769623,1.0,0.0
100,1.283984375,0.0136738807145,0.88515625,0.00936951129693,0.41328125,0.00808149712393,0.22529296875,0.0105880320871,1.0,0.0
110,1.383984375,0.0138800519686,0.90732421875,0.00932011841416,0.29052734375,0.0109709872581,0.253515625,0.0153518289854,1.0,0.0
120,1.48837890625,0.0130381773854,0.9236328125,0.00802860333032,0.3134765625,0.0129417839115,0.253125,0.0163192296643,1.0,0.0
130,1.5849609375,0.0177749476779,0.93876953125,0.00731431512616,0.32685546875,0.0130076421189,0.25498046875,0.0147518931482,1.0,0.0
140,1.67275390625,0.0161959111651,0.94873046875,0.00601594662924,0.325390625,0.00589311466162,0.259375,0.016438887698,1.0,0.0
150,1.771484375,0.0192307555395,0.955859375,0.00542463763596,0.337109375,0.0115041025848,0.26240234375,0.0180709079142,1.0,0.0
160,1.87265625,0.0198490407163,0.96416015625,0.00457483555066,0.294921875,0.0121259550934,0.26796875,0.0202854703257,1.0,0.0
170,1.97412109375,0.0158675476676,0.972265625,0.00328823827076,0.30888671875,0.00988029907901,0.26533203125,0.0182222166802,1.0,0.0
180,2.0724609375,0.0119323303367,0.97724609375,0.00315375720761,0.31728515625,0.0138412867607,0.2625,0.022957946367,1.0,0.0
190,2.1666015625,0.0100708356754,0.9814453125,0.00283687167164,0.312109375,0.0130880069586,0.266796875,0.020877978787,1.0,0.0
200,2.2607421875,0.0133699943174,0.98515625,0.00251488690162,0.31025390625,0.0119134703164,0.265234375,0.0208243976835,1.0,0.0
210,2.3564453125,0.0192184431267,0.98759765625,0.00224116030546,0.294140625,0.0113633287345,0.26240234375,0.0218967278284,1.0,0.0
220,2.4509765625,0.0226360735739,0.98974609375,0.0018526109777,0.2943359375,0.0133600764481,0.25634765625,0.0209830385447,1.0,0.0
230,2.5513671875,0.0232537988905,0.991796875,0.00163401027016,0.2998046875,0.0118575087696,0.2505859375,0.0188483447721,1.0,0.0
240,2.64794921875,0.0254561757102,0.9931640625,0.00150742546846,0.30205078125,0.0117292571314,0.2490234375,0.0188151619259,1.0,0.0
250,2.748828125,0.0251221247104,0.99462890625,0.00172010611007,0.30654296875,0.0114241983953,0.24677734375,0.0179183214881,1.0,0.0
260,2.84677734375,0.0282909298494,0.9955078125,0.00151369337686,0.30126953125,0.009741330096,0.2376953125,0.0153240506678,1.0,0.0
270,2.94130859375,0.0302354535249,0.9962890625,0.001298195887,0.298046875,0.00821512305606,0.23759765625,0.0141878622963,1.0,0.0
280,3.0353515625,0.0321011435722,0.99658203125,0.00124038615582,0.29384765625,0.00882439581859,0.23818359375,0.0187330848672,1.0,0.0
290,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.2927734375,0.00774040104579,0.23310546875,0.0149038633364,1.0,0.0
300,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.2015625,0.00465840812245,0.22646484375,0.0160254819139,1.0,0.0
310,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.11591796875,0.00586291298003,0.209375,0.0168905661604,1.0,0.0
320,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.06201171875,0.00407342046537,0.17861328125,0.0148606018656,1.0,0.0
330,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.026953125,0.00272103171809,0.15498046875,0.0146540119024,1.0,0.0
340,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.00458984375,0.000873027990218,0.126171875,0.0149506414392,1.0,0.0
350,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.103515625,0.0139894443828,1.0,0.0
360,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.08154296875,0.0107970061674,1.0,0.0
370,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.06484375,0.01024790659,1.0,0.0
380,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0533203125,0.00822318669978,1.0,0.0
390,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0416015625,0.0066934896421,1.0,0.0
400,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.035546875,0.00584795602939,1.0,0.0
410,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.03017578125,0.00536893587477,1.0,0.0
420,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.026171875,0.00461347722647,1.0,0.0
430,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.02294921875,0.00427749961367,1.0,0.0
440,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.01904296875,0.00301877397168,1.0,0.0
450,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.01650390625,0.00248934478902,1.0,0.0
460,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0123046875,0.00171872947431,1.0,0.0
470,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.009765625,0.00208693606132,1.0,0.0
480,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.00751953125,0.00171459293528,1.0,0.0
490,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0052734375,0.00148208878216,1.0,0.0
500,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.00400390625,0.00128536936042,1.0,0.0
510,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.00166015625,0.00081700513508,1.0,0.0
520,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.001171875,0.000514883818623,1.0,0.0
530,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.00048828125,0.000344021222014,1.0,0.0
540,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
550,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
560,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
570,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
580,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
590,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
600,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
610,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
620,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
630,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
640,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
650,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
660,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
670,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
680,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
690,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
700,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
710,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,3.13193359375,0.0322815114211,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-2.0/ext-2.0BinaryTreeTh4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.1779296875,0.00775262338254,0.177734375,0.00762455344972,0.1779296875,0.00775262338254,0.0,0.0,1.0,0.0
10,0.32841796875,0.0084774535723,0.32490234375,0.00827969819721,0.31826171875,0.00796139736332,0.00302734375,0.00116967215485,1.0,0.0
20,0.45791015625,0.0128627138057,0.4482421875,0.0118455254328,0.4244140625,0.0120484070899,0.00771484375,0.00185771459888,1.0,0.0
30,0.56357421875,0.0111897364599,0.54501953125,0.0109112772295,0.494921875,0.0106981197124,0.01748046875,0.00372370198004,1.0,0.0
40,0.657421875,0.00821512305606,0.62734375,0.00798366455835,0.5439453125,0.00923105805752,0.0310546875,0.00581222811024,1.0,0.0
50,0.7708984375,0.00783402117411,0.6935546875,0.00762331156463,0.60830078125,0.00822462580424,0.04755859375,0.0043629703983,1.0,0.0
60,0.88857421875,0.0114366232087,0.75009765625,0.0073556210372,0.28681640625,0.011733292519,0.20185546875,0.0125783869277,1.0,0.0
70,0.99501953125,0.00860713322337,0.7953125,0.0072958458313,0.326953125,0.00946802404782,0.2033203125,0.0105600506851,1.0,0.0
80,1.091015625,0.00788581891071,0.82978515625,0.00750597230167,0.35146484375,0.00940607120058,0.20654296875,0.0104176533489,1.0,0.0
90,1.18955078125,0.00895222280253,0.86220703125,0.00868924332374,0.3716796875,0.00959911683789,0.21123046875,0.0130729874991,1.0,0.0
100,1.2890625,0.0103206366604,0.88515625,0.00936951129693,0.39306640625,0.00864992774977,0.219921875,0.0144875011712,1.0,0.0
110,1.3982421875,0.0121874828626,0.90732421875,0.00932011841416,0.3017578125,0.00687354057219,0.23486328125,0.0148280729329,1.0,0.0
120,1.4978515625,0.0125887326219,0.9236328125,0.00802860333032,0.3126953125,0.00991736273503,0.236328125,0.0185465411146,1.0,0.0
130,1.6,0.0124198808197,0.93876953125,0.00731431512616,0.32373046875,0.00595266074946,0.23154296875,0.0165915268845,1.0,0.0
140,1.69912109375,0.0111218395217,0.94873046875,0.00601594662924,0.32197265625,0.0093180864485,0.237109375,0.017034574783,1.0,0.0
150,1.80068359375,0.0120415290791,0.955859375,0.00542463763596,0.328125,0.0118095024641,0.23310546875,0.0158191417338,1.0,0.0
160,1.90947265625,0.0136782076456,0.96416015625,0.00457483555066,0.307421875,0.00940783256646,0.2275390625,0.0179287543585,1.0,0.0
170,2.01474609375,0.010500032669,0.972265625,0.00328823827076,0.31337890625,0.00841242684909,0.22490234375,0.0191791137059,1.0,0.0
180,2.1169921875,0.0109387929788,0.97724609375,0.00315375720761,0.31103515625,0.00596854512927,0.219921875,0.0218399021739,1.0,0.0
190,2.22119140625,0.0161220839331,0.9814453125,0.00283687167164,0.31923828125,0.011386842611,0.21328125,0.0208221242528,1.0,0.0
200,2.3255859375,0.0159120879263,0.98515625,0.00251488690162,0.32197265625,0.0133382666693,0.20947265625,0.0200768144275,1.0,0.0
210,2.42529296875,0.0220479763097,0.98759765625,0.00224116030546,0.30654296875,0.0154907373924,0.2107421875,0.018731442185,1.0,0.0
220,2.53046875,0.0196418946083,0.98974609375,0.0018526109777,0.30986328125,0.0122233601344,0.2087890625,0.0188975087796,1.0,0.0
230,2.633203125,0.0251605371917,0.991796875,0.00163401027016,0.3033203125,0.0133742425813,0.2087890625,0.0157674350132,1.0,0.0
240,2.73818359375,0.0251290018449,0.9931640625,0.00150742546846,0.30693359375,0.012974846017,0.20283203125,0.0145925027222,1.0,0.0
250,2.84970703125,0.0284411313951,0.99462890625,0.00172010611007,0.3140625,0.01131908242,0.19912109375,0.0103547530468,1.0,0.0
260,2.953125,0.0276794951526,0.9955078125,0.00151369337686,0.31044921875,0.00666691471261,0.193359375,0.0115705747512,1.0,0.0
270,3.0564453125,0.0241674357541,0.9962890625,0.001298195887,0.3056640625,0.00915897953529,0.18955078125,0.0106166086184,1.0,0.0
280,3.16513671875,0.0269927565688,0.99658203125,0.00124038615582,0.31025390625,0.011455648416,0.18447265625,0.00929977877856,1.0,0.0
290,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.3044921875,0.0103928577723,0.17919921875,0.00814248161129,1.0,0.0
300,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.20478515625,0.00844388158282,0.17646484375,0.00721657803605,1.0,0.0
310,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.11435546875,0.00753995323531,0.15966796875,0.00813084533294,1.0,0.0
320,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0576171875,0.00496154462328,0.13603515625,0.0107301537206,1.0,0.0
330,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0244140625,0.00431880246695,0.109765625,0.00951988216167,1.0,0.0
340,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.00537109375,0.00151525630281,0.0814453125,0.0109793983603,1.0,0.0
350,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.05830078125,0.00973549667259,1.0,0.0
360,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.040234375,0.00954768909556,1.0,0.0
370,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0267578125,0.00691611010464,1.0,0.0
380,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.01630859375,0.00554760221493,1.0,0.0
390,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00947265625,0.0040942861592,1.0,0.0
400,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.005078125,0.00319477007736,1.0,0.0
410,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00234375,0.00195093704011,1.0,0.0
420,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00087890625,0.000945901974331,1.0,0.0
430,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00068359375,0.00081700513508,1.0,0.0
440,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.000390625,0.000456395725337,1.0,0.0
450,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
460,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
470,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
480,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
490,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.00029296875,0.000440562124974,1.0,0.0
500,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
510,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
520,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
530,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
540,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
550,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
560,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
570,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
580,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
590,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
600,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
610,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
620,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
630,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
640,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
650,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
660,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
670,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
680,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
690,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
700,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,1.0,0.0
710,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
720,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
730,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
740,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
750,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
760,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
770,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
780,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
790,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
800,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
810,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
820,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
830,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
840,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
850,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
860,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
870,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
880,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
890,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
900,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
910,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
920,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
930,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
940,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
950,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
960,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
970,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
980,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0
990,3.2638671875,0.029339665928,0.99677734375,0.00106812910995,0.0,0.0,0.0,0.0,0.0009765625,0.0


==> data/external/ext-adv-2.0/ext-2.0UniRandom0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.009881257308,0.17119140625,0.00988029907901,0.17138671875,0.009881257308,0.0,0.0,1.0,0.0
10,0.32880859375,0.0143471286195,0.32490234375,0.0137196767515,0.3185546875,0.0137670398699,0.00390625,0.00102053186649,1.0,0.0
20,0.4595703125,0.0133032610666,0.4482421875,0.0123042305347,0.42724609375,0.0106513326071,0.005859375,0.00126868758025,1.0,0.0
30,0.5681640625,0.0124488156557,0.54638671875,0.0105575847715,0.50166015625,0.00960823620428,0.01044921875,0.00230365816857,1.0,0.0
40,0.66806640625,0.0120729394271,0.6298828125,0.0081700513508,0.55810546875,0.0106823990598,0.01650390625,0.00364662495335,1.0,0.0
50,0.75732421875,0.0114067809199,0.6984375,0.00621375089091,0.59619140625,0.0108407632106,0.02373046875,0.00379422813356,1.0,0.0
60,0.83662109375,0.00941412046873,0.75224609375,0.00557314379663,0.62412109375,0.00982937926792,0.0259765625,0.00471898814589,1.0,0.0
70,0.913671875,0.0114521352691,0.7953125,0.00577463984964,0.64384765625,0.00946427329537,0.0326171875,0.00385794914513,1.0,0.0
80,0.980078125,0.00902464125155,0.830078125,0.00686664980297,0.65810546875,0.00702645976257,0.0369140625,0.00440347164178,1.0,0.0
90,1.046875,0.0136676475272,0.858984375,0.00832047881289,0.66259765625,0.0109839247475,0.048046875,0.00442492072945,1.0,0.0
100,1.11064453125,0.0148943311668,0.8818359375,0.0077964651461,0.6673828125,0.0115345139404,0.053125,0.00746264422969,1.0,0.0
110,1.17099609375,0.0139638718308,0.9029296875,0.0068818003876,0.66904296875,0.0117711575411,0.0615234375,0.00706375349686,1.0,0.0
120,1.22861328125,0.0136726689284,0.92021484375,0.00533887242703,0.66640625,0.00938969988164,0.07177734375,0.00600018773739,1.0,0.0
130,1.2931640625,0.0109604103134,0.936328125,0.00586896574979,0.6693359375,0.00777335725069,0.07939453125,0.00941412046873,1.0,0.0
140,1.34541015625,0.0114349673469,0.9466796875,0.00501091444248,0.6611328125,0.0118415282923,0.0912109375,0.0106466648206,1.0,0.0
150,1.3958984375,0.0127842655725,0.95546875,0.0048865547472,0.64873046875,0.0102979062287,0.10068359375,0.00965934159035,1.0,0.0
160,1.451171875,0.00973525353743,0.9630859375,0.00374082545509,0.6458984375,0.00872051387848,0.10859375,0.0113966084331,1.0,0.0
170,1.50576171875,0.0104321847585,0.96943359375,0.00296816757496,0.6416015625,0.00936344623342,0.1189453125,0.0126150288304,1.0,0.0
180,1.56044921875,0.0124778730924,0.97548828125,0.00336297241296,0.6322265625,0.00701803292909,0.130859375,0.014083877577,1.0,0.0
190,1.61220703125,0.0114655620789,0.980078125,0.00232717070941,0.62451171875,0.0098620750384,0.142578125,0.0130909002949,1.0,0.0
200,1.66376953125,0.0092620327019,0.984765625,0.00171872947431,0.62392578125,0.0101048584695,0.14697265625,0.0179346944198,1.0,0.0
210,1.7126953125,0.00964143641807,0.98720703125,0.0014250951956,0.6169921875,0.0097876304912,0.15546875,0.0169677460641,1.0,0.0
220,1.75966796875,0.0131646453187,0.98955078125,0.00123272937799,0.60966796875,0.014070594149,0.1669921875,0.016487196876,1.0,0.0
230,1.80869140625,0.0149621944647,0.991796875,0.00102976763725,0.60263671875,0.0141021848033,0.17587890625,0.0158083647308,1.0,0.0
240,1.8517578125,0.015013836587,0.99365234375,0.00112005195088,0.590625,0.0143529018134,0.1884765625,0.0177109128339,1.0,0.0
250,1.90390625,0.0155021932889,0.9953125,0.00101121174555,0.5884765625,0.0123969898237,0.197265625,0.0155564555515,1.0,0.0
260,1.94755859375,0.0168058504313,0.99619140625,0.000994691422503,0.575390625,0.00728025639931,0.207421875,0.0145800074021,1.0,0.0
270,1.9904296875,0.0192006993818,0.99658203125,0.000769254838127,0.56416015625,0.00941412046873,0.21201171875,0.0149843260297,1.0,0.0
280,2.03642578125,0.0230264071749,0.9970703125,0.000688042444029,0.5619140625,0.0112813785728,0.21806640625,0.0169321360248,1.0,0.0
290,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.5552734375,0.0112897680873,0.22197265625,0.0177137192005,1.0,0.0
300,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.50234375,0.0100802327435,0.2291015625,0.0154440625364,1.0,0.0
310,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.455078125,0.0109136632275,0.22978515625,0.0192210293876,1.0,0.0
320,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.41123046875,0.0113785246708,0.22724609375,0.0164844688835,1.0,0.0
330,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.373828125,0.00979729919898,0.22353515625,0.0149906433327,1.0,0.0
340,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.3384765625,0.0103946796424,0.2181640625,0.0158435125876,1.0,0.0
350,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.30595703125,0.00902385436757,0.2126953125,0.015467341054,1.0,0.0
360,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.273046875,0.00888720750373,0.20576171875,0.014455606369,1.0,0.0
370,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.24638671875,0.00966717997808,0.198828125,0.0139120753007,1.0,0.0
380,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.22373046875,0.00893634442394,0.1921875,0.0145981788775,1.0,0.0
390,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.2025390625,0.00851172744091,0.1849609375,0.014034042058,1.0,0.0
400,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.18515625,0.00782192602844,0.175,0.0125924925851,1.0,0.0
410,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.1671875,0.00754215042007,0.1693359375,0.0125450346929,1.0,0.0
420,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.1498046875,0.0068818003876,0.16162109375,0.0143906178454,1.0,0.0
430,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.13662109375,0.00673051826488,0.15126953125,0.0145124772477,1.0,0.0
440,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.12255859375,0.00749461108582,0.14345703125,0.0144994232279,1.0,0.0
450,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.11142578125,0.00782948768411,0.13173828125,0.0140517404264,1.0,0.0
460,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.10185546875,0.00694922868469,0.12314453125,0.0142225213496,1.0,0.0
470,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.09248046875,0.00648404715968,0.1130859375,0.0129337339448,1.0,0.0
480,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.08212890625,0.00540409052026,0.10224609375,0.0127317601856,1.0,0.0
490,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.074609375,0.00643384070944,0.0927734375,0.0117733692765,1.0,0.0
500,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0666015625,0.0058040774568,0.08076171875,0.0113059003762,1.0,0.0
510,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.05927734375,0.00520416675153,0.07255859375,0.0112723528808,1.0,0.0
520,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0533203125,0.00529569244381,0.06484375,0.0104355876306,1.0,0.0
530,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0478515625,0.00523997514093,0.05751953125,0.00982937926792,1.0,0.0
540,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0439453125,0.00516719417381,0.051171875,0.00965321342134,1.0,0.0
550,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.03955078125,0.00409659800928,0.0455078125,0.00895090068015,1.0,0.0
560,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0359375,0.00346489321413,0.0416015625,0.00911857436097,1.0,0.0
570,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.03330078125,0.00292640556016,0.03681640625,0.00866523833619,1.0,0.0
580,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.03017578125,0.0030685458822,0.03291015625,0.00864883309933,1.0,0.0
590,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.027734375,0.00312586398213,0.0298828125,0.00841101987699,1.0,0.0
600,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.02509765625,0.00270095002874,0.02802734375,0.00750597230167,1.0,0.0
610,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0228515625,0.00295457955456,0.025390625,0.00744231693492,1.0,0.0
620,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.01982421875,0.00230365816857,0.02275390625,0.00733370623952,1.0,0.0
630,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0169921875,0.00240716543565,0.02119140625,0.00673473714427,1.0,0.0
640,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0158203125,0.00178891035447,0.01962890625,0.00695875937114,1.0,0.0
650,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.01474609375,0.00161213498265,0.01748046875,0.00651609251662,1.0,0.0
660,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.01357421875,0.00124799595822,0.0162109375,0.00660807368432,1.0,0.0
670,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.01240234375,0.0010228486274,0.01416015625,0.00588065010603,1.0,0.0
680,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.01162109375,0.00120946824298,0.01328125,0.00592036435114,1.0,0.0
690,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0103515625,0.00144979539151,0.01181640625,0.00545639782612,1.0,0.0
700,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0095703125,0.0017622484999,0.010546875,0.00529211548127,1.0,0.0
710,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00859375,0.00140333673931,0.00087890625,0.000571530978427,0.00947265625,0.0017419843325
720,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00810546875,0.0013430052726,0.0009765625,0.000688042444029,0.00908203125,0.0017419843325
730,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0068359375,0.0017941951824,0.0017578125,0.00101121174555,0.00859375,0.00146925660312
740,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0060546875,0.0018151806349,0.001953125,0.000688042444029,0.0080078125,0.0016797256718
750,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00537109375,0.00163545821929,0.00146484375,0.000769254838127,0.0068359375,0.00192159796974
760,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.005078125,0.00159293342285,0.00078125,0.000674141163699,0.005859375,0.0017941951824
770,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0044921875,0.0013482823274,0.00078125,0.000514883818623,0.0052734375,0.00171872947431
780,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00380859375,0.00135703181783,0.0013671875,0.000701668369657,0.00517578125,0.00171459293528
790,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00341796875,0.00141843583582,0.0009765625,0.000532955385441,0.00439453125,0.00138465870863
800,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00283203125,0.00139147972877,0.00107421875,0.000571530978427,0.00390625,0.00144325000643
810,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00263671875,0.00154004741744,0.0005859375,0.000456395725337,0.00322265625,0.00141174506344
820,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00244140625,0.00151525630281,0.000390625,0.000456395725337,0.00283203125,0.0015214919518
830,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00185546875,0.0015214919518,0.00078125,0.000674141163699,0.00263671875,0.00157048608046
840,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0015625,0.0013482823274,0.00048828125,0.000461552902876,0.00205078125,0.0015214919518
850,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00146484375,0.00116154933328,0.000390625,0.000456395725337,0.00185546875,0.0015214919518
860,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0013671875,0.000982721173966,0.0001953125,0.000412825466417,0.0015625,0.0013482823274
870,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.001171875,0.000802388478549,0.00029296875,0.000440562124974,0.00146484375,0.00116154933328
880,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.001171875,0.000802388478549,9.765625e-05,0.000206412733209,0.00126953125,0.00081700513508
890,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00107421875,0.000781465995532,9.765625e-05,0.000206412733209,0.001171875,0.000802388478549
900,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00107421875,0.000781465995532,9.765625e-05,0.000206412733209,0.001171875,0.000802388478549
910,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00107421875,0.000781465995532,0.0,0.0,0.00107421875,0.000781465995532
920,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0009765625,0.000753712734231,9.765625e-05,0.000206412733209,0.00107421875,0.000781465995532
930,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0009765625,0.000753712734231,0.0,0.0,0.0009765625,0.000753712734231
940,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.0009765625,0.000753712734231,0.0,0.0,0.0009765625,0.000753712734231
950,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00087890625,0.000571530978427,9.765625e-05,0.000206412733209,0.0009765625,0.000753712734231
960,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00087890625,0.000571530978427,9.765625e-05,0.000206412733209,0.0009765625,0.000753712734231
970,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00087890625,0.000571530978427,0.0,0.0,0.00087890625,0.000571530978427
980,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00087890625,0.000571530978427,0.0,0.0,0.00087890625,0.000571530978427
990,2.07763671875,0.0241291099613,0.99814453125,0.000839862835902,0.00078125,0.000599821496478,9.765625e-05,0.000206412733209,0.00087890625,0.000571530978427


==> data/external/ext-adv-2.0/ext-2.0UniRandom1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.009881257308,0.17119140625,0.00988029907901,0.17138671875,0.009881257308,0.0,0.0,1.0,0.0
10,0.3283203125,0.0143627933185,0.32490234375,0.0137196767515,0.31806640625,0.0138125270372,0.00390625,0.00102053186649,1.0,0.0
20,0.459375,0.0137270933996,0.4482421875,0.0123042305347,0.42705078125,0.0109830627224,0.0056640625,0.00118375298021,1.0,0.0
30,0.5697265625,0.012750894945,0.54638671875,0.0105575847715,0.50283203125,0.00988700473167,0.0095703125,0.00196544234793,1.0,0.0
40,0.66865234375,0.0106859437608,0.6298828125,0.0081700513508,0.55732421875,0.00785725191196,0.0162109375,0.00455565159179,1.0,0.0
50,0.7576171875,0.00746010634687,0.6984375,0.00621375089091,0.59599609375,0.00740437252562,0.02060546875,0.00263709714009,1.0,0.0
60,0.83916015625,0.007242770221,0.75224609375,0.00557314379663,0.62548828125,0.00884475818724,0.02490234375,0.00213736595046,1.0,0.0
70,0.91357421875,0.00826367332911,0.7953125,0.00577463984964,0.64140625,0.00704899399959,0.03095703125,0.0047474928638,1.0,0.0
80,0.98271484375,0.0106415501337,0.830078125,0.00686664980297,0.65078125,0.0118183182182,0.0408203125,0.00325350238528,1.0,0.0
90,1.051171875,0.0139324772405,0.858984375,0.00832047881289,0.64931640625,0.012205531646,0.04931640625,0.00347103604156,1.0,0.0
100,1.11611328125,0.0142789944225,0.8818359375,0.0077964651461,0.64873046875,0.0137334719605,0.0544921875,0.00511933170725,1.0,0.0
110,1.18359375,0.0140872384833,0.9029296875,0.0068818003876,0.64775390625,0.0146346158798,0.062109375,0.00625475616882,1.0,0.0
120,1.25146484375,0.0119934699188,0.92021484375,0.00533887242703,0.6392578125,0.0122664673128,0.069921875,0.00563355103082,1.0,0.0
130,1.31943359375,0.012002150547,0.936328125,0.00586896574979,0.63486328125,0.012643704286,0.07705078125,0.00441045403702,1.0,0.0
140,1.3841796875,0.0158435125876,0.9466796875,0.00501091444248,0.619921875,0.012981229526,0.08291015625,0.00510683252904,1.0,0.0
150,1.455859375,0.0152391693898,0.95546875,0.0048865547472,0.61513671875,0.0112782308959,0.0857421875,0.00745375785933,1.0,0.0
160,1.52333984375,0.0154876810556,0.9630859375,0.00374082545509,0.60751953125,0.0129178021994,0.08916015625,0.00530328547867,1.0,0.0
170,1.59404296875,0.0156173510228,0.96943359375,0.00296816757496,0.59951171875,0.0126661494132,0.09326171875,0.00843939522714,1.0,0.0
180,1.66396484375,0.0178319842213,0.97548828125,0.00336297241296,0.58720703125,0.0117373265191,0.0974609375,0.00868024923292,1.0,0.0
190,1.73974609375,0.0202902538506,0.980078125,0.00232717070941,0.578125,0.0135318901182,0.104296875,0.00973914297168,1.0,0.0
200,1.81357421875,0.024194159202,0.984765625,0.00171872947431,0.57275390625,0.0166422377377,0.10439453125,0.00912506158761,1.0,0.0
210,1.89228515625,0.0236951468892,0.98720703125,0.0014250951956,0.5658203125,0.0138541066473,0.10693359375,0.0103721114768,1.0,0.0
220,1.9671875,0.0235149515178,0.98955078125,0.00123272937799,0.55830078125,0.0178521492523,0.1044921875,0.00951888755453,1.0,0.0
230,2.0435546875,0.0249565049603,0.991796875,0.00102976763725,0.549609375,0.0129921653873,0.10654296875,0.0128110842521,1.0,0.0
240,2.12177734375,0.0230037810391,0.99365234375,0.00112005195088,0.54189453125,0.0141256638638,0.1056640625,0.0136946375155,1.0,0.0
250,2.19599609375,0.0255133894378,0.9953125,0.00101121174555,0.53076171875,0.0115059542194,0.10625,0.0137084579222,1.0,0.0
260,2.27431640625,0.0265167844544,0.99619140625,0.000994691422503,0.52197265625,0.00992905085074,0.1033203125,0.015301172939,1.0,0.0
270,2.355859375,0.0302068656282,0.99658203125,0.000769254838127,0.51376953125,0.0109286180601,0.10419921875,0.0115871332098,1.0,0.0
280,2.43818359375,0.0327251532331,0.9970703125,0.000688042444029,0.5078125,0.00899732244717,0.098046875,0.0125601201177,1.0,0.0
290,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.50341796875,0.00877490177371,0.0951171875,0.0115139745282,1.0,0.0
300,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.4119140625,0.0112502829717,0.09140625,0.0128544301844,1.0,0.0
310,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.33310546875,0.0092895922606,0.07333984375,0.0120611701326,1.0,0.0
320,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.27568359375,0.00838198370877,0.0619140625,0.00838283084443,1.0,0.0
330,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.2294921875,0.00775384455659,0.05283203125,0.00963480552758,1.0,0.0
340,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.1912109375,0.00712912913179,0.041015625,0.00652734375,1.0,0.0
350,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.15927734375,0.00752109389303,0.0341796875,0.00602970187385,1.0,0.0
360,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.13720703125,0.00642684680209,0.0265625,0.00599663627941,1.0,0.0
370,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.11708984375,0.0062868407627,0.022265625,0.00543335752205,1.0,0.0
380,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0986328125,0.00487491545775,0.01865234375,0.00344639903901,1.0,0.0
390,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0849609375,0.00530283913053,0.01435546875,0.00296816757496,1.0,0.0
400,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0751953125,0.00479659846897,0.01142578125,0.0024432773736,1.0,0.0
410,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.06611328125,0.0047970919208,0.0091796875,0.00244618200396,1.0,0.0
420,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.05712890625,0.00442973246126,0.008203125,0.00250356702314,1.0,0.0
430,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.05107421875,0.00486568127432,0.00615234375,0.00187294202245,1.0,0.0
440,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.04365234375,0.00504715597158,0.00556640625,0.00232411734613,1.0,0.0
450,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.03896484375,0.00464058998336,0.00478515625,0.00172560167075,1.0,0.0
460,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0349609375,0.00420550993849,0.003515625,0.00177296135541,1.0,0.0
470,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.030859375,0.00452436956745,0.002734375,0.00173517702107,1.0,0.0
480,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.02607421875,0.00330045289833,0.002734375,0.00146925660312,1.0,0.0
490,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.02275390625,0.00280414228303,0.0017578125,0.00114306195685,1.0,0.0
500,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.01953125,0.00217578125,0.00166015625,0.00106812910995,1.0,0.0
510,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.01708984375,0.00213736595046,0.001171875,0.000599821496478,1.0,0.0
520,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0150390625,0.00265052668106,0.0013671875,0.000630601316221,1.0,0.0
530,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.01357421875,0.00248934478902,0.00078125,0.000412825466417,1.0,0.0
540,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0119140625,0.00260730867615,0.0005859375,0.000456395725337,1.0,0.0
550,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0109375,0.00273145051198,0.00068359375,0.000691474098454,1.0,0.0
560,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.01015625,0.0027035778387,0.00048828125,0.000461552902876,1.0,0.0
570,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00927734375,0.00287417326609,0.000390625,0.00033707058185,1.0,0.0
580,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00859375,0.0024384286342,0.00029296875,0.00031530065811,1.0,0.0
590,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0078125,0.00197025371951,0.00029296875,0.00031530065811,1.0,0.0
600,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00703125,0.001707676437,0.000390625,0.00033707058185,1.0,0.0
610,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.006640625,0.00159293342285,0.00029296875,0.000619238199626,1.0,0.0
620,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0056640625,0.00156293199106,9.765625e-05,0.000206412733209,1.0,0.0
630,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.005078125,0.00136918717601,9.765625e-05,0.000206412733209,1.0,0.0
640,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0044921875,0.001416766105,0.00029296875,0.00031530065811,1.0,0.0
650,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0041015625,0.00114306195685,0.0,0.0,1.0,0.0
660,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00380859375,0.0011284735127,0.0,0.0,1.0,0.0
670,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0033203125,0.000881124249949,0.0,0.0,1.0,0.0
680,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00322265625,0.000925666437039,0.0,0.0,1.0,0.0
690,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0025390625,0.00111793664786,9.765625e-05,0.000206412733209,1.0,0.0
700,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00224609375,0.00081700513508,9.765625e-05,0.000206412733209,1.0,0.0
710,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00205078125,0.000839862835902,0.0001953125,0.000275216977612,0.00224609375,0.00081700513508
720,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.001953125,0.0008703125,9.765625e-05,0.000206412733209,0.00205078125,0.000839862835902
730,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0017578125,0.000802388478549,0.00029296875,0.00031530065811,0.00205078125,0.000839862835902
740,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00146484375,0.000769254838127,0.000390625,0.00033707058185,0.00185546875,0.000781465995532
750,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.001171875,0.000674141163699,0.000390625,0.000456395725337,0.0015625,0.000881124249949
760,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00107421875,0.000649097943502,0.0001953125,0.000412825466417,0.00126953125,0.000756846688432
770,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00087890625,0.00048162971082,0.0001953125,0.000412825466417,0.00107421875,0.000649097943502
780,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00068359375,0.000440562124974,0.000390625,0.000550433955223,0.00107421875,0.000649097943502
790,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0005859375,0.00033707058185,0.00029296875,0.000440562124974,0.00087890625,0.00048162971082
800,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0005859375,0.00033707058185,9.765625e-05,0.000206412733209,0.00068359375,0.000440562124974
810,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0001953125,0.000275216977612,0.00068359375,0.000440562124974
820,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0,0.0,0.00048828125,0.000344021222014
830,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0,0.0,0.00048828125,0.000344021222014
840,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,9.765625e-05,0.000206412733209,0.00048828125,0.000344021222014
850,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
860,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
870,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
880,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
890,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,9.765625e-05,0.000206412733209,0.000390625,0.00033707058185
900,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,9.765625e-05,0.000206412733209,0.000390625,0.00033707058185
910,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
920,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0001953125,0.000275216977612,9.765625e-05,0.000206412733209,0.00029296875,0.00031530065811
930,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,0.0001953125,0.000275216977612,0.0,0.0,0.0001953125,0.000275216977612
940,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,9.765625e-05,0.000206412733209,0.0001953125,0.000275216977612
950,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,9.765625e-05,0.000206412733209,0.0001953125,0.000275216977612
960,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
970,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
980,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
990,2.52197265625,0.0334409155183,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209


==> data/external/ext-adv-2.0/ext-2.0UniRandom4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.00971212794157,0.17119140625,0.00988029907901,0.17138671875,0.00971212794157,0.0,0.0,1.0,0.0
10,0.32802734375,0.0139095229541,0.32490234375,0.0137196767515,0.3177734375,0.0133636193893,0.0037109375,0.00153234327999,1.0,0.0
20,0.45810546875,0.0133538740393,0.4482421875,0.0123042305347,0.425390625,0.0106688740834,0.00537109375,0.00148368500102,1.0,0.0
30,0.56826171875,0.0136726689284,0.54638671875,0.0105575847715,0.49990234375,0.0115683242438,0.009375,0.00148208878216,1.0,0.0
40,0.6681640625,0.0107994174122,0.6298828125,0.0081700513508,0.55361328125,0.0081378290966,0.0177734375,0.00385303768656,1.0,0.0
50,0.75947265625,0.00718370351181,0.6984375,0.00621375089091,0.58681640625,0.00602538218066,0.02236328125,0.00326294653398,1.0,0.0
60,0.84306640625,0.00536540774173,0.75224609375,0.00557314379663,0.61171875,0.00540190005748,0.027734375,0.00389458766101,1.0,0.0
70,0.92001953125,0.00820156983119,0.7953125,0.00577463984964,0.62197265625,0.0070868371735,0.03193359375,0.00381910042961,1.0,0.0
80,0.99443359375,0.0100607240379,0.830078125,0.00686664980297,0.626171875,0.0104156082434,0.04248046875,0.00363101321579,1.0,0.0
90,1.07060546875,0.0103025022775,0.858984375,0.00832047881289,0.62705078125,0.0110620878505,0.04599609375,0.00479116714466,1.0,0.0
100,1.14091796875,0.0131163702267,0.8818359375,0.0077964651461,0.61787109375,0.00865977337706,0.0525390625,0.0058040774568,1.0,0.0
110,1.21826171875,0.015215697357,0.9029296875,0.0068818003876,0.616796875,0.00672875961776,0.05693359375,0.00812968078906,1.0,0.0
120,1.29326171875,0.015765183048,0.92021484375,0.00533887242703,0.6080078125,0.0053755448829,0.06494140625,0.0073992559162,1.0,0.0
130,1.3671875,0.0170850789518,0.936328125,0.00586896574979,0.601171875,0.00803685411768,0.06767578125,0.00820503235731,1.0,0.0
140,1.44453125,0.0158243779036,0.9466796875,0.00501091444248,0.58935546875,0.0101739587087,0.07490234375,0.00571572392215,1.0,0.0
150,1.52177734375,0.0180079255136,0.95546875,0.0048865547472,0.5732421875,0.0102930781689,0.0771484375,0.00486519477917,1.0,0.0
160,1.60498046875,0.017069139112,0.9630859375,0.00374082545509,0.57041015625,0.0127146445963,0.07373046875,0.00711217596459,1.0,0.0
170,1.68720703125,0.0146507810151,0.96943359375,0.00296816757496,0.5607421875,0.0115123297922,0.0783203125,0.00818625948901,1.0,0.0
180,1.77548828125,0.017953689409,0.97548828125,0.00336297241296,0.55947265625,0.0120807792535,0.0767578125,0.00557441780369,1.0,0.0
190,1.8623046875,0.021023046523,0.980078125,0.00232717070941,0.54365234375,0.0112681524212,0.08291015625,0.00915613629559,1.0,0.0
200,1.951953125,0.0191513249445,0.984765625,0.00171872947431,0.53662109375,0.0132963200949,0.07744140625,0.00794115447158,1.0,0.0
210,2.03662109375,0.0237454402827,0.98720703125,0.0014250951956,0.5263671875,0.00858262280335,0.078125,0.0063954646253,1.0,0.0
220,2.12490234375,0.0236999413344,0.98955078125,0.00123272937799,0.51943359375,0.0121355162274,0.07978515625,0.00830253721225,1.0,0.0
230,2.2150390625,0.028388401114,0.991796875,0.00102976763725,0.5095703125,0.0106804046486,0.078125,0.00751826091136,1.0,0.0
240,2.30927734375,0.0343870507706,0.99365234375,0.00112005195088,0.504296875,0.0149519079597,0.07470703125,0.00866086664475,1.0,0.0
250,2.4025390625,0.0376916659311,0.9953125,0.00101121174555,0.4994140625,0.0122316841035,0.07431640625,0.00712015895387,1.0,0.0
260,2.49921875,0.0406269108896,0.99619140625,0.000994691422503,0.4966796875,0.0127099896384,0.06923828125,0.00566915242879,1.0,0.0
270,2.5953125,0.0385318512141,0.99658203125,0.000769254838127,0.4873046875,0.00904455281077,0.0685546875,0.00643825399957,1.0,0.0
280,2.69248046875,0.0416279325537,0.9970703125,0.000688042444029,0.48642578125,0.0110449565725,0.06435546875,0.00778096610634,1.0,0.0
290,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.47939453125,0.0119230033185,0.062109375,0.00550605938966,1.0,0.0
300,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.37978515625,0.0104548496518,0.06015625,0.00610925900525,1.0,0.0
310,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.29853515625,0.0106770798019,0.04482421875,0.00662417307289,1.0,0.0
320,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.23603515625,0.0101543969681,0.03671875,0.00492515372564,1.0,0.0
330,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.18583984375,0.00999463063018,0.0294921875,0.00291587160039,1.0,0.0
340,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.14775390625,0.0107389738723,0.02119140625,0.0040125323409,1.0,0.0
350,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.11884765625,0.0103483504959,0.016796875,0.00293206201689,1.0,0.0
360,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.09853515625,0.00923336553364,0.01357421875,0.0023923701791,1.0,0.0
370,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.080859375,0.00822664012754,0.01142578125,0.00213293157649,1.0,0.0
380,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0677734375,0.00766295206102,0.0087890625,0.00242284746101,1.0,0.0
390,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.05703125,0.00822894160755,0.00732421875,0.00220281062487,1.0,0.0
400,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.04833984375,0.00627025276344,0.00537109375,0.00177429591439,1.0,0.0
410,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0388671875,0.00489236400791,0.00537109375,0.00226636627488,1.0,0.0
420,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0322265625,0.00310763721461,0.0041015625,0.00178891035447,1.0,0.0
430,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.02724609375,0.0031597558002,0.00302734375,0.00071833740068,1.0,0.0
440,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0228515625,0.00275560784089,0.0015625,0.000825650932835,1.0,0.0
450,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.01923828125,0.00266566503819,0.00146484375,0.0008285128164,1.0,0.0
460,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.01640625,0.00223587329572,0.00126953125,0.000873027990218,1.0,0.0
470,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.01435546875,0.00215501220204,0.00068359375,0.000691474098454,1.0,0.0
480,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0125,0.001707676437,0.00087890625,0.000839862835902,1.0,0.0
490,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0111328125,0.00163401027016,0.00068359375,0.000619238199626,1.0,0.0
500,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.009375,0.0013127013192,0.0009765625,0.000532955385441,1.0,0.0
510,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00810546875,0.00137780392044,0.00048828125,0.000461552902876,1.0,0.0
520,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.006640625,0.0016797256718,0.00068359375,0.000619238199626,1.0,0.0
530,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.005859375,0.00147568664086,0.00029296875,0.00031530065811,1.0,0.0
540,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.005078125,0.00143667480136,0.0001953125,0.000275216977612,1.0,0.0
550,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00439453125,0.00112005195088,9.765625e-05,0.000206412733209,1.0,0.0
560,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0041015625,0.00114306195685,9.765625e-05,0.000206412733209,1.0,0.0
570,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00361328125,0.00123272937799,0.0001953125,0.000275216977612,1.0,0.0
580,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00341796875,0.00112005195088,0.0,0.0,1.0,0.0
590,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.003125,0.00110086791045,0.0,0.0,1.0,0.0
600,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0029296875,0.00115131521896,9.765625e-05,0.000206412733209,1.0,0.0
610,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00283203125,0.00108571266361,0.0,0.0,1.0,0.0
620,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00224609375,0.000925666437039,0.0,0.0,1.0,0.0
630,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00185546875,0.000994691422503,9.765625e-05,0.000206412733209,1.0,0.0
640,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00185546875,0.000994691422503,0.0,0.0,1.0,0.0
650,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00166015625,0.000873027990218,9.765625e-05,0.000206412733209,1.0,0.0
660,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00166015625,0.000873027990218,0.0,0.0,1.0,0.0
670,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00146484375,0.000705033704885,0.0,0.0,1.0,0.0
680,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00146484375,0.000705033704885,0.0,0.0,1.0,0.0
690,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00126953125,0.00081700513508,0.0,0.0,1.0,0.0
700,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00126953125,0.00081700513508,0.0,0.0,1.0,0.0
710,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00126953125,0.00081700513508,0.0,0.0,0.00126953125,0.00081700513508
720,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.001171875,0.00074104439108,9.765625e-05,0.000206412733209,0.00126953125,0.00081700513508
730,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.001171875,0.00074104439108,9.765625e-05,0.000206412733209,0.00126953125,0.00081700513508
740,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.001171875,0.00074104439108,0.0,0.0,0.001171875,0.00074104439108
750,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00087890625,0.000571530978427,0.00029296875,0.00031530065811,0.001171875,0.00074104439108
760,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00078125,0.000514883818623,0.0001953125,0.000412825466417,0.0009765625,0.000688042444029
770,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0005859375,0.00033707058185,0.0001953125,0.000275216977612,0.00078125,0.000514883818623
780,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0001953125,0.000275216977612,0.00068359375,0.000440562124974
790,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0001953125,0.000275216977612,0.00068359375,0.000440562124974
800,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00048828125,0.000344021222014,0.0,0.0,0.00048828125,0.000344021222014
810,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,9.765625e-05,0.000206412733209,0.00048828125,0.000344021222014
820,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
830,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.000390625,0.00033707058185,0.0,0.0,0.000390625,0.00033707058185
840,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,9.765625e-05,0.000206412733209,0.000390625,0.00033707058185
850,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
860,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
870,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
880,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.00029296875,0.00031530065811,0.0,0.0,0.00029296875,0.00031530065811
890,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0001953125,0.000275216977612,9.765625e-05,0.000206412733209,0.00029296875,0.00031530065811
900,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0001953125,0.000275216977612,9.765625e-05,0.000206412733209,0.00029296875,0.00031530065811
910,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,0.0001953125,0.000275216977612,0.0,0.0,0.0001953125,0.000275216977612
920,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,9.765625e-05,0.000206412733209,0.0001953125,0.000275216977612
930,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
940,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
950,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
960,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
970,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
980,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209
990,2.78623046875,0.0411233592571,0.99814453125,0.000839862835902,9.765625e-05,0.000206412733209,0.0,0.0,9.765625e-05,0.000206412733209


==> data/external/ext-adv-2.0/ext-2.0UniRandomTh0.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.009881257308,0.17119140625,0.00988029907901,0.17138671875,0.009881257308,0.0,0.0,1.0,0.0
10,0.32880859375,0.0143471286195,0.32490234375,0.0137196767515,0.3185546875,0.0137670398699,0.00390625,0.00102053186649,1.0,0.0
20,0.4595703125,0.0133032610666,0.4482421875,0.0123042305347,0.42724609375,0.0106513326071,0.005859375,0.00126868758025,1.0,0.0
30,0.5681640625,0.0124488156557,0.54638671875,0.0105575847715,0.50166015625,0.00960823620428,0.01044921875,0.00230365816857,1.0,0.0
40,0.66806640625,0.0120729394271,0.6298828125,0.0081700513508,0.55810546875,0.0106823990598,0.01650390625,0.00364662495335,1.0,0.0
50,0.799609375,0.0134222955997,0.6984375,0.00621375089091,0.6384765625,0.0137498357945,0.02373046875,0.00379422813356,1.0,0.0
60,0.94140625,0.01000859375,0.75224609375,0.00557314379663,0.3376953125,0.0101018128262,0.0681640625,0.00654761955044,1.0,0.0
70,1.0658203125,0.0135360875717,0.7953125,0.00577463984964,0.4017578125,0.00809554376916,0.04072265625,0.00430837652621,1.0,0.0
80,1.1791015625,0.0142316718928,0.830078125,0.00686664980297,0.45107421875,0.0101189034056,0.046484375,0.00410756152803,1.0,0.0
90,1.2884765625,0.0190854590287,0.858984375,0.00832047881289,0.48828125,0.0142940714251,0.0501953125,0.00261456128731,1.0,0.0
100,1.40078125,0.018465192878,0.8818359375,0.0077964651461,0.52763671875,0.0103025022775,0.0546875,0.00437326618825,1.0,0.0
110,1.52607421875,0.0161244328499,0.9029296875,0.0068818003876,0.36142578125,0.00807358514632,0.0869140625,0.00815845439485,1.0,0.0
120,1.64990234375,0.0167273575722,0.92021484375,0.00533887242703,0.3947265625,0.00572193239343,0.0619140625,0.00644853993058,1.0,0.0
130,1.76630859375,0.0198939474319,0.936328125,0.00586896574979,0.42919921875,0.0102018389858,0.061328125,0.0049116785876,1.0,0.0
140,1.86923828125,0.0212814319686,0.9466796875,0.00501091444248,0.446484375,0.01104645662,0.0646484375,0.00674000702991,1.0,0.0
150,1.9853515625,0.0239415043745,0.95546875,0.0048865547472,0.47197265625,0.0120752919094,0.0701171875,0.00628947572885,1.0,0.0
160,2.103125,0.0199157091469,0.9630859375,0.00374082545509,0.3880859375,0.010206246379,0.0943359375,0.0114810350399,1.0,0.0
170,2.219921875,0.019680419495,0.96943359375,0.00296816757496,0.39482421875,0.00791129142028,0.07880859375,0.00900810225321,1.0,0.0
180,2.3298828125,0.0185613397713,0.97548828125,0.00336297241296,0.40732421875,0.00704664304743,0.0783203125,0.00671185315985,1.0,0.0
190,2.43349609375,0.0229035471209,0.980078125,0.00232717070941,0.41220703125,0.00689726088073,0.07841796875,0.00610034122326,1.0,0.0
200,2.54912109375,0.021054660906,0.984765625,0.00171872947431,0.43232421875,0.0112387052466,0.0759765625,0.00844808537749,1.0,0.0
210,2.6564453125,0.0230628707216,0.98720703125,0.0014250951956,0.3798828125,0.01087890625,0.09619140625,0.00662988787871,1.0,0.0
220,2.76630859375,0.0271354903112,0.98955078125,0.00123272937799,0.37802734375,0.013620633921,0.08388671875,0.00840679754784,1.0,0.0
230,2.88056640625,0.0290041515533,0.991796875,0.00102976763725,0.39541015625,0.0138856784294,0.08388671875,0.00790770027556,1.0,0.0
240,2.99091796875,0.0298487530699,0.99365234375,0.00112005195088,0.4013671875,0.0121298585073,0.08466796875,0.00606141572864,1.0,0.0
250,3.10166015625,0.0300217605154,0.9953125,0.00101121174555,0.41123046875,0.0149621944647,0.0849609375,0.0082335426376,1.0,0.0
260,3.21328125,0.0351860896533,0.99619140625,0.000994691422503,0.3939453125,0.0155570641646,0.07734375,0.00603597954538,1.0,0.0
270,3.32177734375,0.0345630915625,0.99658203125,0.000769254838127,0.38671875,0.0121999063957,0.07138671875,0.00483052839054,1.0,0.0
280,3.4294921875,0.0373548121699,0.9970703125,0.000688042444029,0.38720703125,0.0139292489245,0.070703125,0.0052146173523,1.0,0.0
290,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.39384765625,0.0109571704321,0.0673828125,0.00492323096401,1.0,0.0
300,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.29287109375,0.00928449481056,0.06875,0.00603127190431,1.0,0.0
310,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.18466796875,0.00789571799687,0.0572265625,0.00375850073284,1.0,0.0
320,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.1015625,0.00697608537877,0.04853515625,0.00628382801986,1.0,0.0
330,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0466796875,0.00354592271082,0.04013671875,0.00340494124666,1.0,0.0
340,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.01123046875,0.0019762514616,0.0357421875,0.00338751742313,1.0,0.0
350,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.02861328125,0.00371861321513,1.0,0.0
360,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.024609375,0.00363817691128,1.0,0.0
370,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.02333984375,0.00340494124666,1.0,0.0
380,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.02177734375,0.00321323924543,1.0,0.0
390,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.020703125,0.00305850151521,1.0,0.0
400,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.02021484375,0.00282097402052,1.0,0.0
410,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0181640625,0.0024267521331,1.0,0.0
420,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0166015625,0.00217578125,1.0,0.0
430,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.015625,0.00219743134792,1.0,0.0
440,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.01435546875,0.00204222309902,1.0,0.0
450,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.01240234375,0.00189804960431,1.0,0.0
460,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.007421875,0.00287334960272,1.0,0.0
470,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0060546875,0.00266122151945,1.0,0.0
480,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0052734375,0.00259639177401,1.0,0.0
490,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00400390625,0.00231186356648,1.0,0.0
500,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0025390625,0.00185133287408,1.0,0.0
510,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00087890625,0.000839862835902,1.0,0.0
520,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00048828125,0.000461552902876,1.0,0.0
530,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00048828125,0.000461552902876,1.0,0.0
540,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00048828125,0.000461552902876,1.0,0.0
550,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00048828125,0.000461552902876,1.0,0.0
560,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.000390625,0.00033707058185,1.0,0.0
570,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.000390625,0.00033707058185,1.0,0.0
580,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.000390625,0.00033707058185,1.0,0.0
590,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.000390625,0.00033707058185,1.0,0.0
600,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00029296875,0.00031530065811,1.0,0.0
610,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.00029296875,0.00031530065811,1.0,0.0
620,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
630,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
640,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
650,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
660,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,1.0,0.0
670,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,1.0,0.0
680,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,1.0,0.0
690,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,1.0,0.0
700,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,1.0,0.0
710,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
720,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
730,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
740,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
750,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
760,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
770,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
780,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
790,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
800,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
810,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
820,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
830,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
840,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
850,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
860,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
870,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
880,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
890,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
900,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
910,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
920,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
930,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
940,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
950,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
960,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
970,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
980,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
990,3.53798828125,0.0402448371033,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0


==> data/external/ext-adv-2.0/ext-2.0UniRandomTh1.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.009881257308,0.17119140625,0.00988029907901,0.17138671875,0.009881257308,0.0,0.0,1.0,0.0
10,0.3283203125,0.0143627933185,0.32490234375,0.0137196767515,0.31806640625,0.0138125270372,0.00390625,0.00102053186649,1.0,0.0
20,0.459375,0.0137270933996,0.4482421875,0.0123042305347,0.42705078125,0.0109830627224,0.0056640625,0.00118375298021,1.0,0.0
30,0.5697265625,0.012750894945,0.54638671875,0.0105575847715,0.50283203125,0.00988700473167,0.0095703125,0.00196544234793,1.0,0.0
40,0.66865234375,0.0106859437608,0.6298828125,0.0081700513508,0.55732421875,0.00785725191196,0.0162109375,0.00455565159179,1.0,0.0
50,0.7982421875,0.00830339245326,0.6984375,0.00621375089091,0.63662109375,0.0083446246003,0.02060546875,0.00263709714009,1.0,0.0
60,0.9380859375,0.00933407620371,0.75224609375,0.00557314379663,0.3310546875,0.0101913928199,0.06640625,0.00532066385014,1.0,0.0
70,1.06650390625,0.00908867347917,0.7953125,0.00577463984964,0.387890625,0.00879941460136,0.04169921875,0.00452279978672,1.0,0.0
80,1.19111328125,0.0127019791204,0.830078125,0.00686664980297,0.4287109375,0.0111793664786,0.0419921875,0.00295137328172,1.0,0.0
90,1.30615234375,0.0173633614685,0.858984375,0.00832047881289,0.45361328125,0.0123551044278,0.04326171875,0.00603009441979,1.0,0.0
100,1.43291015625,0.0173682683752,0.8818359375,0.0077964651461,0.48056640625,0.0117992759618,0.04609375,0.00678899536971,1.0,0.0
110,1.5673828125,0.0193314215291,0.9029296875,0.0068818003876,0.36845703125,0.0117292571314,0.0435546875,0.00653604108064,1.0,0.0
120,1.6990234375,0.0194310787647,0.92021484375,0.00533887242703,0.3876953125,0.0119845855002,0.03798828125,0.00414484900445,1.0,0.0
130,1.82900390625,0.0173666328937,0.936328125,0.00586896574979,0.4046875,0.00800734798195,0.03701171875,0.00318957954578,1.0,0.0
140,1.95439453125,0.0173437199592,0.9466796875,0.00501091444248,0.412109375,0.00821051170399,0.03994140625,0.00474150611127,1.0,0.0
150,2.08486328125,0.0184170597275,0.95546875,0.0048865547472,0.4177734375,0.00793966398667,0.0421875,0.00452018227404,1.0,0.0
160,2.21748046875,0.0187674218577,0.9630859375,0.00374082545509,0.38427734375,0.00792444502756,0.041796875,0.00528316247963,1.0,0.0
170,2.34990234375,0.0187699441572,0.96943359375,0.00296816757496,0.38974609375,0.00854087680237,0.0388671875,0.00299594886384,1.0,0.0
180,2.47578125,0.019919512032,0.97548828125,0.00336297241296,0.38486328125,0.00798514683024,0.0400390625,0.00423020222931,1.0,0.0
190,2.60068359375,0.0211116941547,0.980078125,0.00232717070941,0.38134765625,0.00664415338822,0.03642578125,0.00364142847768,1.0,0.0
200,2.73603515625,0.0203736094627,0.984765625,0.00171872947431,0.39228515625,0.0053211087031,0.0353515625,0.00328247448321,1.0,0.0
210,2.858203125,0.0187440744966,0.98720703125,0.0014250951956,0.37578125,0.00870203704137,0.038671875,0.00379609920862,1.0,0.0
220,2.98828125,0.017079536347,0.98955078125,0.00123272937799,0.379296875,0.00877463202159,0.03642578125,0.00334320666082,1.0,0.0
230,3.10888671875,0.0227309272733,0.991796875,0.00102976763725,0.370703125,0.011721788002,0.0408203125,0.00379110762301,1.0,0.0
240,3.23935546875,0.022967532859,0.99365234375,0.00112005195088,0.37236328125,0.0122427094787,0.03671875,0.00373322471824,1.0,0.0
250,3.36708984375,0.0243463019165,0.9953125,0.00101121174555,0.3748046875,0.0104110621264,0.0349609375,0.00258908826651,1.0,0.0
260,3.49599609375,0.0229014800884,0.99619140625,0.000994691422503,0.37744140625,0.0040384047401,0.03486328125,0.00462628606123,1.0,0.0
270,3.61416015625,0.0246420074384,0.99658203125,0.000769254838127,0.36865234375,0.0059287543848,0.0380859375,0.00219743134792,1.0,0.0
280,3.74091796875,0.0281846406621,0.9970703125,0.000688042444029,0.36962890625,0.0110183504531,0.03291015625,0.00290366954546,1.0,0.0
290,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.3712890625,0.0147786648068,0.03173828125,0.00415397612588,1.0,0.0
300,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.243359375,0.0107686885495,0.03447265625,0.00492371172481,1.0,0.0
310,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.14453125,0.00651282238885,0.019921875,0.00323013761339,1.0,0.0
320,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.07197265625,0.00357583542032,0.015625,0.001740625,1.0,0.0
330,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.030859375,0.00359102791779,0.0087890625,0.001740625,1.0,0.0
340,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0064453125,0.00182558290135,0.0041015625,0.00184107610333,1.0,0.0
350,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0013671875,0.000766171639996,1.0,0.0
360,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0005859375,0.000550433955223,1.0,0.0
370,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
380,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
390,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
400,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
410,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
420,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
430,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
440,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
450,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
460,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
470,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
480,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0001953125,0.000275216977612,1.0,0.0
490,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
500,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
510,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
520,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
530,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
540,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
550,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
560,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
570,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
580,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
590,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
600,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
610,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
620,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
630,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
640,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
650,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
660,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
670,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
680,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
690,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
700,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,9.765625e-05,0.000206412733209,1.0,0.0
710,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
720,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
730,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
740,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
750,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
760,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
770,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
780,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
790,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
800,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
810,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
820,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
830,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
840,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
850,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
860,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
870,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
880,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
890,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
900,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
910,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
920,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
930,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
940,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
950,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
960,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
970,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
980,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0
990,3.86904296875,0.0299080107967,0.99814453125,0.000839862835902,0.0,0.0,0.0,0.0,0.0,0.0


==> data/external/ext-adv-2.0/ext-2.0UniRandomTh4.csv <==
time,totalCompMean,compCfi,totalUniqueMean,totalUniqueCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.17138671875,0.00971212794157,0.17119140625,0.00988029907901,0.17138671875,0.00971212794157,0.0,0.0,1.0,0.0
10,0.32802734375,0.0139095229541,0.32490234375,0.0137196767515,0.3177734375,0.0133636193893,0.0037109375,0.00153234327999,1.0,0.0
20,0.45810546875,0.0133538740393,0.4482421875,0.0123042305347,0.425390625,0.0106688740834,0.00537109375,0.00148368500102,1.0,0.0
30,0.56826171875,0.0136726689284,0.54638671875,0.0105575847715,0.49990234375,0.0115683242438,0.009375,0.00148208878216,1.0,0.0
40,0.6681640625,0.0107994174122,0.6298828125,0.0081700513508,0.55361328125,0.0081378290966,0.0177734375,0.00385303768656,1.0,0.0
50,0.8029296875,0.00913206261624,0.6984375,0.00621375089091,0.6302734375,0.00579101255006,0.02236328125,0.00326294653398,1.0,0.0
60,0.94150390625,0.00989657635377,0.75224609375,0.00557314379663,0.31904296875,0.00859942961199,0.0630859375,0.00593633514992,1.0,0.0
70,1.0705078125,0.0146370417882,0.7953125,0.00577463984964,0.37451171875,0.00815410128414,0.03798828125,0.00555953622242,1.0,0.0
80,1.1939453125,0.012986334074,0.830078125,0.00686664980297,0.41005859375,0.00894693314075,0.03984375,0.00299594886384,1.0,0.0
90,1.315234375,0.0155983941469,0.858984375,0.00832047881289,0.43837890625,0.0124588889755,0.0416015625,0.00380854955103,1.0,0.0
100,1.4423828125,0.0121142373051,0.8818359375,0.0077964651461,0.46025390625,0.00751227666386,0.04130859375,0.00515848322407,1.0,0.0
110,1.5671875,0.030113629979,0.90166015625,0.0074362715727,0.348828125,0.0334912036481,0.03798828125,0.00447439243902,1.0,0.0
120,1.6875,0.0564547106093,0.91806640625,0.00827626690896,0.36689453125,0.0394411591633,0.033984375,0.00367700593971,1.0,0.0
130,1.81005859375,0.0849570838391,0.93232421875,0.0115092452786,0.3791015625,0.0423476570038,0.0373046875,0.00573845547834,1.0,0.0
140,1.92099609375,0.111016645116,0.94091796875,0.0130410817772,0.3802734375,0.0424095431755,0.03466796875,0.00434339565671,1.0,0.0
150,2.03701171875,0.137970078871,0.948828125,0.0147318226452,0.3814453125,0.0432506785885,0.03662109375,0.00382157875591,1.0,0.0
160,2.1544921875,0.165548731323,0.9556640625,0.0159477493066,0.35517578125,0.0380071681658,0.03564453125,0.00375913045568,1.0,0.0
170,2.27314453125,0.193293166062,0.96123046875,0.0170630364521,0.36005859375,0.0391798337385,0.03515625,0.00476689788329,1.0,0.0
180,2.3896484375,0.220611343929,0.96640625,0.0183003769699,0.36494140625,0.0404169156663,0.03359375,0.00312586398213,1.0,0.0
190,2.49560546875,0.245439746251,0.97060546875,0.0191281986772,0.35458984375,0.0377251231341,0.0345703125,0.00378360789733,1.0,0.0
200,2.61611328125,0.273614410629,0.975,0.0201096810085,0.36171875,0.0386373663614,0.0369140625,0.00377859981055,1.0,0.0
210,2.7330078125,0.301084134533,0.97744140625,0.0206675169242,0.3603515625,0.0378148027086,0.03212890625,0.00507894644949,1.0,0.0
220,2.84921875,0.328330826428,0.97958984375,0.0211587315353,0.36650390625,0.0389045871666,0.03486328125,0.00461604183683,1.0,0.0
230,2.9609375,0.354494130498,0.98154296875,0.0216059569872,0.36396484375,0.0386812664553,0.03818359375,0.00423523519032,1.0,0.0
240,3.07236328125,0.380584065174,0.9830078125,0.021946720546,0.35546875,0.0366604613608,0.03818359375,0.00425753192345,1.0,0.0
250,3.185546875,0.407162683574,0.98447265625,0.0222833356649,0.35263671875,0.0368786257158,0.03798828125,0.00407574415094,1.0,0.0
260,3.29990234375,0.434090710998,0.9853515625,0.022493832271,0.348046875,0.0347937288259,0.03779296875,0.00494290381365,1.0,0.0
270,3.41337890625,0.460682521667,0.9857421875,0.0225782781799,0.351953125,0.0356870576743,0.0357421875,0.00495390559701,1.0,0.0
280,3.5197265625,0.485669934854,0.98623046875,0.0226917399434,0.3478515625,0.0366304905786,0.03525390625,0.00462014225233,1.0,0.0
290,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.33994140625,0.0345934850085,0.035546875,0.00407283933684,1.0,0.0
300,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.2375,0.0134293477179,0.03115234375,0.00589030239009,1.0,0.0
310,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.14609375,0.0149898538154,0.02119140625,0.00598280501319,1.0,0.0
320,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.08447265625,0.0279590007136,0.01630859375,0.00638842870482,1.0,0.0
330,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.0453125,0.0369321803413,0.01064453125,0.00754622920879,1.0,0.0
340,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.0255859375,0.0414984859005,0.00693359375,0.00829911536684,1.0,0.0
350,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.0046875,0.00876707559229,1.0,0.0
360,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
370,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
380,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
390,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
400,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
410,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
420,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
430,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
440,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
450,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
460,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
470,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
480,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
490,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
500,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
510,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
520,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
530,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
540,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
550,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
560,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
570,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
580,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
590,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
600,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
610,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
620,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
630,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
640,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
650,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
660,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
670,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
680,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
690,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
700,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,1.0,0.0
710,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
720,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
730,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
740,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
750,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
760,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
770,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
780,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
790,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
800,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
810,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
820,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
830,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
840,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
850,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
860,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
870,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
880,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
890,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
900,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
910,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
920,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
930,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
940,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
950,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
960,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
970,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
980,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806
990,3.62587890625,0.510626930028,0.98720703125,0.0229262721786,0.02021484375,0.0427274357742,0.00419921875,0.00887574752797,0.1,0.211366638806


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTree0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.3175101214574899,0.004084711208783927,0.2923076923076923,0.0042643907925765554,0.007186234817813775,0.00041391269564382624,0.0,0.0
20,0.33117408906882595,0.0051006263461379235,0.27914979757085023,0.005381994284585068,0.012651821862348145,0.0006176149850541823,0.0,0.0
30,0.34585020242914977,0.005032879272615433,0.27004048582995954,0.005649365967584007,0.017004048582995923,0.0005661954097714456,0.0,0.0
40,0.3595141700404858,0.005419657405273193,0.2573886639676114,0.007300617622470319,0.02307692307692305,0.0007427678483965548,0.0,0.0
50,0.3724696356275304,0.0056421601407130526,0.24757085020242917,0.009238596028361636,0.028137651821862314,0.0009127844050986428,0.0,0.0
60,0.38198380566801615,0.005847525095163181,0.23350202429149797,0.009281705042773168,0.03168016194331985,0.0010913189268562777,0.0,0.0
70,0.39352226720647776,0.00769236880862148,0.22408906882591095,0.009933536110968637,0.03593117408906882,0.0010722570709089214,0.0,0.0
80,0.4035425101214575,0.008340981604018357,0.21346153846153845,0.00902841380936109,0.04078947368421057,0.0011462276481157888,0.0,0.0
90,0.4132591093117409,0.008792134463932563,0.20242914979757087,0.009401196451191448,0.04655870445344129,0.0011065893424350786,0.0,0.0
100,0.4222672064777328,0.009400114548149582,0.19423076923076923,0.008988899491507074,0.04898785425101218,0.0011001599833146477,0.0,0.0
110,0.43046558704453447,0.010140504369177876,0.18319838056680163,0.008610671159728332,0.053137651821862336,0.0010423406870685341,0.0,0.0
120,0.437753036437247,0.010261145819265714,0.1736842105263158,0.009830616466518607,0.0561740890688259,0.0011159475100793671,0.0,0.0
130,0.44514170040485834,0.009208824262364008,0.16032388663967614,0.008050282545248687,0.06022267206477733,0.0009228958289758271,0.0,0.0
140,0.45172064777327936,0.008112265586118973,0.152834008097166,0.006481093182026197,0.06153846153846154,0.0008496522997502651,0.0,0.0
150,0.4597165991902834,0.009931488170299313,0.14605263157894738,0.007746716220745194,0.06265182186234816,0.0009496992214319823,0.0,0.0
160,0.46599190283400804,0.010181293266596293,0.14018218623481782,0.009155935354023172,0.06427125506072873,0.0010996745319047437,0.0,0.0
170,0.4711538461538462,0.010349967204042344,0.1325910931174089,0.0074519436311862985,0.0661943319838057,0.0009794339092922039,0.0,0.0
180,0.4767206477732793,0.010744127922285636,0.12661943319838057,0.008349512709583826,0.06649797570850205,0.0009941723655001093,0.0,0.0
190,0.4830971659919029,0.011924346618261802,0.11963562753036439,0.008382033731068309,0.06933198380566802,0.001020050491862997,0.0,0.0
200,0.48876518218623477,0.011719592046178898,0.11315789473684211,0.006860723469786025,0.07176113360323887,0.0009444640164412691,0.0,0.0
210,0.49443319838056676,0.011244819114063026,0.10860323886639676,0.005542588799150572,0.07024291497975708,0.0008557650922981646,0.0,0.0
220,0.4988866396761133,0.011810362537314309,0.10435222672064777,0.006461053984505914,0.0660931174089069,0.0009138979646259281,0.0,0.0
230,0.5024291497975708,0.012161448636009183,0.09777327935222671,0.0071254209785128735,0.06406882591093119,0.0009591036003849477,0.0,0.0
240,0.5062753036437248,0.01183337611352155,0.09321862348178138,0.006515915932188322,0.061133603238866394,0.0009167036825641344,0.0,0.0
250,0.5110323886639676,0.0113402876346897,0.08805668016194332,0.0044647924531924675,0.05860323886639676,0.0007522917741837704,0.0,0.0
260,0.5150809716599191,0.011680474473607686,0.08431174089068826,0.005732025482358484,0.05526315789473686,0.0008518340793023331,0.0,0.0
270,0.5188259109311741,0.011419606155361157,0.07955465587044534,0.004911685854746252,0.05344129554655873,0.0007182288767759463,0.0,0.0
280,0.5216599190283401,0.011517158341158056,0.07601214574898785,0.005156648901905511,0.04878542510121457,0.0007553948560082113,0.0,0.0
290,0.5243927125506074,0.01117313753869761,0.07074898785425103,0.0036003370497003752,0.04676113360323886,0.0007091439961421813,0.0,0.0
300,0.5275303643724697,0.011124559937139705,0.06842105263157894,0.00390848280878198,0.04392712550607289,0.000613442839948635,0.0,0.0
310,0.5308704453441295,0.010735841809065387,0.06538461538461539,0.004590585866914791,0.04220647773279351,0.000582879763641517,0.0,0.0
320,0.5334008097165992,0.010639490274383151,0.06305668016194332,0.005308261594091379,0.03937246963562753,0.0005956093103614629,0.0,0.0
330,0.5354251012145749,0.010828988522062238,0.0597165991902834,0.004697892845097898,0.03643724696356276,0.0005496059989533072,0.0,0.0
340,0.5381578947368422,0.01072067349658105,0.05698380566801619,0.005002474971381907,0.03522267206477734,0.0005664199034203971,0.0,0.0
350,0.5410931174089069,0.011596363389262364,0.05536437246963563,0.005317832935426994,0.033400809716599186,0.000574089035849088,0.0,0.0
360,0.5435222672064778,0.012122917880216352,0.052935222672064776,0.0048265675398352186,0.03279352226720649,0.0005880911302946031,0.0,0.0
370,0.5455465587044535,0.012768503531107497,0.04969635627530365,0.00440112525080326,0.031578947368421054,0.0004961646090570769,0.0,0.0
380,0.5477732793522269,0.013020119961350694,0.047469635627530364,0.00464837982365923,0.030870445344129575,0.0005232518440055811,0.0,0.0
390,0.5495951417004049,0.013420927192090927,0.045748987854251015,0.004802802907316336,0.029251012145748982,0.0005472414929913444,0.0,0.0
400,0.5515182186234818,0.013625680797192204,0.04271255060728745,0.004106440200505362,0.027530364372469633,0.0005034394667623213,0.0,0.0
410,0.5538461538461539,0.01326389838658965,0.04149797570850203,0.004170338380146219,0.025506072874493926,0.00047065445887898774,0.0,0.0
420,0.5562753036437247,0.013497249625279146,0.039878542510121455,0.003652919967398653,0.02419028340080972,0.00042314698856122887,0.0,0.0
430,0.558502024291498,0.01325239157572534,0.03856275303643725,0.003016222756163109,0.022672064777327937,0.00038302855374756705,0.0,0.0
440,0.5607287449392713,0.01362773332123747,0.03724696356275304,0.0028488834705833336,0.02044534412955465,0.0004108916197233502,0.0,0.0
450,0.5629554655870447,0.013431532430562937,0.03704453441295547,0.003539798930132522,0.018724696356275307,0.0004945220153196993,0.0,0.0
460,0.56417004048583,0.013594855750248637,0.03461538461538462,0.003431843852799665,0.01771255060728745,0.0004992299055695266,0.0,0.0
470,0.5652834008097166,0.013909356429487157,0.03208502024291498,0.00399661404372741,0.01710526315789474,0.0004890935082384686,0.0,0.0
480,0.5671052631578947,0.013687494161407382,0.031680161943319844,0.004134209666960696,0.016295546558704445,0.0004645644033990398,0.0,0.0
490,0.5683198380566802,0.013669649144183978,0.03026315789473684,0.0035145683952095565,0.015283400809716609,0.000393183273125855,0.0,0.0
500,0.5687246963562753,0.013913742970742401,0.027125506072874492,0.004069119460879326,0.013259109311740895,0.0004212197505857625,0.0,0.0
510,0.5691295546558703,0.014057730975410757,0.02479757085020243,0.004602202720243286,0.008299595141700405,0.0005002474971381906,0.60673828125,0.09287301302967185
520,0.5695344129554656,0.014072193293451066,0.02327935222672065,0.0048365664365856926,0.00688259109311741,0.0005720925070139338,0.619921875,0.09795211566192166
530,0.5697368421052631,0.014199542799069318,0.021356275303643726,0.00484129554825154,0.006781376518218623,0.0005363063539031886,0.6349609375,0.09460511047914892
540,0.5699392712550608,0.014345625144714677,0.01933198380566802,0.004745818031199806,0.006072874493927127,0.0006029494320998438,0.6671875,0.0890422626579402
550,0.5700404858299596,0.01441758223285143,0.017408906882591092,0.004834463124272013,0.005161943319838061,0.0005560908428672646,0.69384765625,0.09835554102816474
560,0.5700404858299596,0.01441758223285143,0.01609311740890688,0.005047005264674414,0.00475708502024292,0.0005968034301832969,0.714453125,0.09988385883605741
570,0.5702429149797571,0.014618638806918023,0.01508097165991903,0.004862258173023444,0.004048582995951415,0.0005875720735912697,0.72578125,0.10700057730289055
580,0.5703441295546559,0.014695142645709971,0.013765182186234818,0.004512375954735148,0.0037449392712550645,0.0005250467149165513,0.73125,0.10851142666633357
590,0.5705465587044535,0.014773832057788979,0.012449392712550609,0.004195261548392904,0.0037449392712550593,0.0005364959619536248,0.75419921875,0.10446970113110307
600,0.5706477732793522,0.01490320483432844,0.01062753036437247,0.003029680593237746,0.003744939271255061,0.0004382018782465137,0.77216796875,0.0995467122130601
610,0.5709514170040486,0.01513228085030687,0.010222672064777328,0.0033667686624626212,0.003441295546558705,0.00045129394030678357,0.78779296875,0.08143530967398226
620,0.5709514170040486,0.01513228085030687,0.00931174089068826,0.0031699448902603104,0.0029352226720647766,0.00041513946980888756,0.79921875,0.07805519332626239
630,0.5709514170040486,0.01513228085030687,0.008400809716599192,0.0029237625475815906,0.0025303643724696352,0.00037164057617717044,0.80869140625,0.08276006644903128
640,0.5710526315789475,0.015207203961824818,0.007692307692307692,0.003176355301034516,0.0020242914979757094,0.00037491020435386445,0.8189453125,0.08537894263493188
650,0.5711538461538461,0.015334578767857996,0.007489878542510123,0.0032082152287561975,0.0014170040485829956,0.00040314532433710794,0.8390625,0.08396756778263291
660,0.5713562753036437,0.015496878398429911,0.007186234817813765,0.0030497560017826485,0.0017206477732793534,0.000421642086615953,0.84599609375,0.08046393839993018
670,0.5713562753036437,0.015496878398429911,0.006680161943319838,0.002783881374782221,0.0016194331983805654,0.00036473472410914143,0.853125,0.07434183190183047
680,0.5713562753036437,0.015496878398429911,0.0057692307692307696,0.0024713243347006314,0.0016194331983805672,0.0003315015973113564,0.855859375,0.07246377308678555
690,0.5714574898785425,0.015572006687848035,0.005364372469635627,0.002344612569369233,0.0012145748987854258,0.00030128489041495046,0.87509765625,0.07146469358725085
700,0.5714574898785425,0.015572006687848035,0.004757085020242915,0.0021405266408492133,0.0010121457489878543,0.0002591848729020047,0.8908203125,0.053900386103165464
710,0.5714574898785425,0.015572006687848035,0.004352226720647773,0.002018247856719401,0.0012145748987854258,0.0002454807362103648,0.89462890625,0.053467096122307545
720,0.5714574898785425,0.015572006687848035,0.003947368421052632,0.0017010394083020056,0.0008097165991902836,0.00021405266408492142,0.90546875,0.05122271519731319
730,0.5714574898785425,0.015572006687848035,0.0034412955465587046,0.0014333390218969038,0.0009109311740890685,0.0001777067981505906,0.9119140625,0.04761909892915559
740,0.5714574898785425,0.015572006687848035,0.003137651821862348,0.0012122917880216348,0.0007085020242914978,0.00016814952224202649,0.92666015625,0.044091067590002815
750,0.5714574898785425,0.015572006687848035,0.0027327935222672068,0.0010601184154434883,0.0007085020242914978,0.00014333390218969038,0.9296875,0.04444775489998808
760,0.5714574898785425,0.015572006687848035,0.0026315789473684214,0.001113917828764738,0.0005060728744939267,0.0001511058967001989,0.93369140625,0.0453664217321514
770,0.5714574898785425,0.015572006687848035,0.0026315789473684214,0.001113917828764738,0.0005060728744939267,0.0001511058967001989,0.93671875,0.04670059895492801
780,0.5714574898785425,0.015572006687848035,0.0025303643724696357,0.0010210221704337126,0.0004048582995951418,0.00012934694951632214,0.93671875,0.04670059895492801
790,0.5714574898785425,0.015572006687848035,0.002327935222672065,0.0010601184154434883,0.00030364372469635645,0.00012017590793720077,0.94208984375,0.045953870144849314
800,0.5715587044534414,0.015649699034073154,0.0024291497975708503,0.0012017590793720074,0.00030364372469635645,0.00013168473417984826,0.94208984375,0.045953870144849314
810,0.5715587044534414,0.015649699034073154,0.002327935222672065,0.0011953949088824463,0.00030364372469635645,0.00013226272408629403,0.94208984375,0.045953870144849314
820,0.5715587044534414,0.015649699034073154,0.0021255060728744943,0.0009270466614283093,0.000303643724696356,0.00011139178287647379,0.9427734375,0.0461226623498554
830,0.5715587044534414,0.015649699034073154,0.0018218623481781378,0.000890677622314109,0.0004048582995951418,0.00010955046956162841,0.9552734375,0.03501291092347863
840,0.5715587044534414,0.015649699034073154,0.0017206477732793523,0.0008467745529573971,0.00030364372469635624,0.00011047496248827776,0.95625,0.03489779492251769
850,0.5715587044534414,0.015649699034073154,0.0017206477732793523,0.0008467745529573971,0.00030364372469635624,0.00011047496248827776,0.95771484375,0.03482752324763528
860,0.5715587044534414,0.015649699034073154,0.0015182186234817814,0.0009160099982555121,0.00030364372469635645,0.00011409805063733035,0.96396484375,0.03527108511955458
870,0.5715587044534414,0.015649699034073154,0.0015182186234817814,0.0009160099982555121,0.00030364372469635645,0.00011409805063733035,0.96396484375,0.03527108511955458
880,0.5715587044534414,0.015649699034073154,0.0015182186234817814,0.0009160099982555121,0.00030364372469635645,0.00011409805063733035,0.96396484375,0.03527108511955458
890,0.5715587044534414,0.015649699034073154,0.0013157894736842107,0.000716669510948452,0.00030364372469635624,9.132299918496631e-05,0.96396484375,0.03527108511955458
900,0.5715587044534414,0.015649699034073154,0.0010121457489878543,0.0007811759512679066,0.00010121457489878556,8.704651254696083e-05,0.96640625,0.03585117104207185
910,0.5715587044534414,0.015649699034073154,0.0010121457489878543,0.0007811759512679066,0.00010121457489878556,8.704651254696083e-05,0.96826171875,0.036089449513190985
920,0.5715587044534414,0.015649699034073154,0.0010121457489878543,0.0007811759512679066,0.00010121457489878556,8.704651254696083e-05,0.96826171875,0.036089449513190985
930,0.5715587044534414,0.015649699034073154,0.0009109311740890689,0.0006727492855731335,0.00010121457489878534,7.811759512679066e-05,0.96826171875,0.036089449513190985
940,0.5715587044534414,0.015649699034073154,0.0008097165991902835,0.0006987050117692408,0.00010121457489878545,8.09940465004847e-05,0.9712890625,0.03375505656835884
950,0.5715587044534414,0.015649699034073154,0.000708502024291498,0.0006418015348349834,0.00010121457489878545,7.680460085685026e-05,0.9720703125,0.03402326404501566
960,0.5715587044534414,0.015649699034073154,0.0006072874493927126,0.0005704902531866518,0.0002024291497975709,7.680460085685026e-05,0.97275390625,0.03394281512340405
970,0.5715587044534414,0.015649699034073154,0.0006072874493927126,0.0005704902531866518,0.00010121457489878545,7.166695109484519e-05,0.9734375,0.03355051865473845
980,0.5715587044534414,0.015649699034073154,0.00040485829959514174,0.00047302552909374453,0.0001012145748987854,6.574575314633264e-05,0.9765625,0.03393660811515094
990,0.5715587044534414,0.015649699034073154,0.00040485829959514174,0.00047302552909374453,0.0001012145748987854,6.574575314633264e-05,0.9796875,0.027932828490339158


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTree1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.31730769230769235,0.00406224013311784,0.29210526315789476,0.004160571766317143,0.007186234817813775,0.0003906530682059632,0.0,0.0
20,0.3303643724696356,0.005154182903532982,0.2782388663967611,0.005490968686921521,0.012348178137651933,0.0006004138891925531,0.0,0.0
30,0.34585020242914977,0.005113073595712709,0.2702429149797571,0.005713809488940243,0.015485829959514141,0.0006093255878287259,0.0,0.0
40,0.3608299595141701,0.005976974544412231,0.2588056680161943,0.00750667682824569,0.021963562753036403,0.0008150726636517786,0.0,0.0
50,0.3736842105263158,0.007079597860265042,0.248582995951417,0.009133413545708683,0.026315789473684265,0.0010654774161270367,0.0,0.0
60,0.38188259109311745,0.007614295282468732,0.23279352226720648,0.01088986547770178,0.030364372469635664,0.0012871636952885015,0.0,0.0
70,0.3939271255060729,0.00875591035076192,0.22338056680161944,0.011148533095367225,0.03319838056680163,0.0012725617594540716,0.0,0.0
80,0.40506072874493926,0.009561031997254795,0.21427125506072872,0.010407783225205525,0.037145748987854305,0.001338754174935443,0.0,0.0
90,0.4147773279352227,0.0097974538454552,0.2040485829959514,0.009933536110968637,0.040688259109311786,0.0012367111603988,0.0,0.0
100,0.4244939271255061,0.009809902965909528,0.19463562753036437,0.007851045016407786,0.04311740890688262,0.0010395071722723818,0.0,0.0
110,0.4329959514170041,0.00976105322233103,0.1850202429149798,0.007228867919460628,0.04463562753036435,0.0010087207021597508,0.0,0.0
120,0.4395748987854251,0.008699099538858368,0.17408906882591094,0.0074177445354599025,0.046963562753036425,0.0009060743086825144,0.0,0.0
130,0.4460526315789473,0.0073284269513143405,0.1577935222672065,0.006715766215281471,0.048684210526315774,0.0009777710321857563,0.0,0.0
140,0.4539473684210526,0.007426309074203916,0.1505060728744939,0.00721654667662072,0.045546558704453455,0.001091808093431124,0.0,0.0
150,0.46052631578947373,0.007116851617651125,0.14220647773279352,0.005671376859398644,0.04605263157894737,0.0008261035716433938,0.0,0.0
160,0.46558704453441296,0.007966462838128924,0.1346153846153846,0.005514534192854316,0.04493927125506075,0.000819428377272147,0.0,0.0
170,0.47064777327935226,0.008236375853308962,0.1271255060728745,0.00511456522999223,0.04352226720647773,0.0007473748926165434,0.0,0.0
180,0.4769230769230769,0.009175631227782899,0.11993927125506072,0.005233004349741593,0.04139676113360326,0.0007548224212835166,0.0,0.0
190,0.48319838056680164,0.009238596028361636,0.11315789473684211,0.006040869543119704,0.03987854251012145,0.0007491418994666898,0.0,0.0
200,0.4884615384615385,0.009183387000295366,0.10668016194331985,0.005516378210358742,0.039271255060728746,0.000677869904723618,0.0,0.0
210,0.493421052631579,0.009959355142570275,0.10111336032388664,0.005302510496417864,0.03593117408906883,0.0007245731553386638,0.0,0.0
220,0.49878542510121465,0.010377200455883008,0.09858299595141701,0.0057244795439648,0.032591093117408904,0.0006811627344133672,0.0,0.0
230,0.5041497975708502,0.009826736010926105,0.09281376518218624,0.005260143654147935,0.03228744939271254,0.0006944708393868492,0.0,0.0
240,0.5087044534412956,0.010250981234483392,0.0875506072874494,0.005461252419708479,0.030971659919028324,0.0006843282653889681,0.0,0.0
250,0.5129554655870445,0.010828049280244086,0.0834008097165992,0.006506153084818048,0.028643724696356274,0.0009014885554810239,0.0,0.0
260,0.5161943319838057,0.011656722796290351,0.07732793522267208,0.0060442358680079565,0.026518218623481776,0.0008125732015764137,0.0,0.0
270,0.5191295546558704,0.012266576900908625,0.07095141700404858,0.006071518068488735,0.024898785425101225,0.0008545757857790932,0.0,0.0
280,0.5232793522267206,0.012194020647562502,0.06872469635627532,0.006129867331405392,0.023886639676113347,0.0008723617248237878,0.0,0.0
290,0.5268218623481782,0.012884470585737945,0.06538461538461539,0.005634945099218438,0.02287449392712551,0.0008697637972030928,0.0,0.0
300,0.5297570850202429,0.012331698099465384,0.06255060728744939,0.004370398452323389,0.021457489878542513,0.0006590026746789286,0.0,0.0
310,0.5331983805668017,0.012542679397607847,0.0597165991902834,0.005713809488940243,0.02044534412955467,0.0007235899209829665,0.0,0.0
320,0.5365384615384616,0.012533147945481654,0.057287449392712554,0.005309698395198784,0.019331983805668022,0.0006906894301360326,0.0,0.0
330,0.539676113360324,0.012707822455528917,0.05526315789473684,0.005134412278679867,0.017914979757085024,0.0006928947021271226,0.0,0.0
340,0.5423076923076923,0.012910296527554247,0.05182186234817814,0.004907542719589081,0.017004048582995944,0.0006543562994008607,0.0,0.0
350,0.5457489878542511,0.013808633791643756,0.04969635627530365,0.0056010007011632595,0.017408906882591085,0.0007431785199253855,0.0,0.0
360,0.5478744939271255,0.01371347651994953,0.045748987854251015,0.0053914347308590205,0.01730769230769231,0.0007181226639426774,0.0,0.0
370,0.5497975708502025,0.01368656530777936,0.04149797570850203,0.005695981646765591,0.015991902834008094,0.0006927111976078614,0.0,0.0
380,0.5517206477732794,0.014134932193048658,0.037753036437246965,0.0060932558782872594,0.015283400809716602,0.000723870981362951,0.0,0.0
390,0.5528340080971661,0.014396403772268753,0.03461538461538462,0.006165849049732695,0.013360323886639672,0.0006653002445618965,0.0,0.0
400,0.5549595141700404,0.015154444337754104,0.03208502024291498,0.0065749620429836255,0.01265182186234818,0.0007136830787227746,0.0,0.0
410,0.5565789473684211,0.01561847311583714,0.03036437246963563,0.007052249509724148,0.011133603238866398,0.0007417744535459902,0.0,0.0
420,0.5576923076923077,0.015672266473067194,0.027834008097165994,0.006736934955614042,0.010425101214574895,0.0007409513264714314,0.0,0.0
430,0.5588056680161944,0.016105775706147265,0.024898785425101218,0.006622357407312422,0.009210526315789475,0.0007493115843766707,0.0,0.0
440,0.5611336032388664,0.016336977289570943,0.02459514170040486,0.00728667315816423,0.008906882591093117,0.0008089666953566545,0.0,0.0
450,0.5620445344129554,0.01647290606076457,0.023076923076923078,0.007705579137447473,0.008400809716599192,0.0008875032085141161,0.0,0.0
460,0.5634615384615386,0.016445098974664615,0.02145748987854251,0.00672598088968106,0.007995951417004054,0.0007656919152412904,0.0,0.0
470,0.5645748987854251,0.016391670206826147,0.019635627530364373,0.005899473332883409,0.007186234817813764,0.0007487684573074805,0.0,0.0
480,0.565587044534413,0.016376151021541028,0.01842105263157895,0.006049281842896547,0.0067813765182186195,0.0006670178407769666,0.0,0.0
490,0.5667004048582996,0.016704049353776115,0.017611336032388663,0.005553129970651408,0.005263157894736845,0.000605264348908148,0.0,0.0
500,0.5669028340080973,0.016764825807908633,0.01609311740890688,0.004862258173023444,0.005465587044534415,0.0005514995255034199,0.0,0.0
510,0.5672064777327935,0.016890991946683975,0.013866396761133602,0.004633038594278386,0.003846153846153848,0.0005882640474198616,0.75166015625,0.10761390747390585
520,0.5672064777327935,0.016890991946683975,0.011538461538461539,0.004123740958068981,0.003340080971659916,0.0005123009620621557,0.78369140625,0.10996599482326942
530,0.5672064777327935,0.016890991946683975,0.01062753036437247,0.004185553090952112,0.0029352226720647766,0.0005173877980652886,0.80625,0.1116874103097753
540,0.5672064777327935,0.016890991946683975,0.009412955465587045,0.003375819132184702,0.0029352226720647766,0.00047065445887898774,0.81015625,0.11208175511632595
550,0.5672064777327935,0.016890991946683975,0.007995951417004049,0.0027517285563256203,0.0026315789473684206,0.00040245095310725235,0.81982421875,0.11310934382021269
560,0.5672064777327935,0.016890991946683975,0.007085020242914981,0.002798456769561501,0.002125506072874494,0.00035719763319249596,0.8681640625,0.07812115233103209
570,0.5672064777327935,0.016890991946683975,0.006680161943319838,0.002783881374782221,0.0017206477732793542,0.00032686714378441905,0.8818359375,0.08080618397871328
580,0.5673076923076924,0.016924227013299757,0.005870445344129555,0.0027210650827051296,0.001821862348178137,0.0003286514086848852,0.8826171875,0.08115506564741856
590,0.5673076923076924,0.016924227013299757,0.005263157894736843,0.002317342363179426,0.00151821862348178,0.0003076319429919424,0.90498046875,0.07960924624592829
600,0.5673076923076924,0.016924227013299757,0.004554655870445344,0.0018389463728091403,0.0010121457489878551,0.00022380838695126558,0.930078125,0.04151605004619284
610,0.5673076923076924,0.016924227013299757,0.004453441295546559,0.001781355244628218,0.0009109311740890681,0.00021875251440379664,0.933203125,0.040176258853353436
620,0.5674089068825912,0.016942095813849426,0.0041497975708502015,0.0018988093409403456,0.0008097165991902845,0.00021021714334693863,0.93623046875,0.038166266958506355
630,0.5674089068825912,0.016942095813849426,0.003846153846153846,0.0018540933228566186,0.0007085020242914978,0.00022606913510648234,0.94052734375,0.03448657894772545
640,0.5674089068825912,0.016942095813849426,0.0037449392712550615,0.001777067981505906,0.0006072874493927116,0.00020680271678016126,0.94365234375,0.03481528760811782
650,0.5674089068825912,0.016942095813849426,0.003036437246963563,0.0014262256329666298,0.0007085020242914987,0.00017482175588544237,0.9443359375,0.03392684198381318
660,0.5674089068825912,0.016942095813849426,0.0027327935222672068,0.0012776466427753717,0.00040485829959514136,0.0001477021741190889,0.96015625,0.022019078247846026
670,0.5674089068825912,0.016942095813849426,0.0024291497975708503,0.0012433546809577738,0.0004048582995951418,0.0001454470466656613,0.96328125,0.022306162007960734
680,0.5674089068825912,0.016942095813849426,0.0020242914979757085,0.0012351476296776416,0.0006072874493927129,0.00013605325413525642,0.965625,0.020834852269497783
690,0.5674089068825912,0.016942095813849426,0.0017206477732793523,0.0009048387267036888,0.00030364372469635624,0.00010577172381464171,0.96865234375,0.021438788696702536
700,0.5674089068825912,0.016942095813849426,0.001619433198380567,0.0008557353797799776,0.000303643724696356,9.803680381733825e-05,0.96962890625,0.020304714238406428
710,0.5674089068825912,0.016942095813849426,0.0013157894736842107,0.0006418015348349834,0.00020242914979757068,7.307231921079309e-05,0.97880859375,0.013546051310945724
720,0.5674089068825912,0.016942095813849426,0.0012145748987854252,0.000533644767479593,0.0002024291497975709,6.535786921155883e-05,0.98486328125,0.01183453004794396
730,0.5674089068825912,0.016942095813849426,0.0012145748987854252,0.000533644767479593,0.0002024291497975709,6.535786921155883e-05,0.987890625,0.009252572122461283
740,0.5674089068825912,0.016942095813849426,0.0010121457489878543,0.0005523748124413888,0.00030364372469635645,7.166695109484519e-05,0.987890625,0.009252572122461283
750,0.5674089068825912,0.016942095813849426,0.0008097165991902835,0.000533644767479593,0.00030364372469635634,6.727492855731335e-05,0.99033203125,0.0067865543511820385
760,0.5674089068825912,0.016942095813849426,0.000708502024291498,0.00045661499592483163,0.00030364372469635624,7.131128164833147e-05,0.993359375,0.004704922576169973
770,0.5674089068825912,0.016942095813849426,0.000708502024291498,0.00045661499592483163,0.0002024291497975709,6.727492855731335e-05,0.99404296875,0.004334667397381586
780,0.5674089068825912,0.016942095813849426,0.000708502024291498,0.00045661499592483163,0.0002024291497975709,6.727492855731335e-05,0.99404296875,0.004334667397381586
790,0.5674089068825912,0.016942095813849426,0.0005060728744939271,0.00035655640824165744,0.00030364372469635634,5.336447674795929e-05,0.99404296875,0.004334667397381586
800,0.5674089068825912,0.016942095813849426,0.00040485829959514174,0.0003493525058846204,0.0003036437246963563,5.56958914382369e-05,0.9955078125,0.003170972575983072
810,0.5674089068825912,0.016942095813849426,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.996875,0.003042983903604759
820,0.5674089068825912,0.016942095813849426,0.00020242914979757087,0.00028524512659332593,0.00020242914979757087,4.730255290937445e-05,0.99833984375,0.0008170051350799885
830,0.5674089068825912,0.016942095813849426,0.00020242914979757087,0.00028524512659332593,0.00010121457489878542,4.5661499592483155e-05,0.9986328125,0.0006306013162208998
840,0.5674089068825912,0.016942095813849426,0.00020242914979757087,0.00028524512659332593,0.00010121457489878542,4.5661499592483155e-05,0.9986328125,0.0006306013162208998
850,0.5674089068825912,0.016942095813849426,0.00020242914979757087,0.00028524512659332593,0.00010121457489878542,4.5661499592483155e-05,0.9986328125,0.0006306013162208998
860,0.5674089068825912,0.016942095813849426,0.00010121457489878543,0.00021393384494499445,0.00010121457489878543,4.278676898899888e-05,0.99873046875,0.0006192381996259409
870,0.5674089068825912,0.016942095813849426,0.00010121457489878543,0.00021393384494499445,0.00010121457489878543,4.278676898899888e-05,0.99873046875,0.0006192381996259409
880,0.5674089068825912,0.016942095813849426,0.00010121457489878543,0.00021393384494499445,0.00010121457489878543,4.278676898899888e-05,0.99873046875,0.0006192381996259409
890,0.5674089068825912,0.016942095813849426,0.00010121457489878543,0.00021393384494499445,0.00010121457489878543,4.278676898899888e-05,0.99873046875,0.0006192381996259409
900,0.5674089068825912,0.016942095813849426,0.0,0.0,0.00010121457489878543,2.139338449449944e-05,0.99873046875,0.0006192381996259409
910,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.5674089068825912,0.016942095813849426,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTree4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.3171052631578947,0.0038541092432165286,0.2919028340080972,0.003985783954679882,0.006882591093117341,0.00037164057617717044,0.0,0.0
20,0.33016194331983806,0.0052673893671939314,0.27793522267206483,0.00562591328527194,0.012550607287449334,0.0005880478930684819,0.0,0.0
30,0.3452429149797571,0.005321656651855204,0.26973684210526316,0.005653415209031556,0.016093117408906843,0.0005607806018202324,0.0,0.0
40,0.3603238866396761,0.005871824799533916,0.25799595141700404,0.007191133736466175,0.024190283400809753,0.0007249941332895505,0.0,0.0
50,0.37297570850202433,0.0062514415915185554,0.24736842105263157,0.00888505374060543,0.02702429149797575,0.0009392808443074653,0.0,0.0
60,0.38188259109311745,0.00649715830872312,0.23259109311740891,0.009895580601063757,0.030769230769230743,0.0011524220833522632,0.0,0.0
70,0.39230769230769236,0.007175204942416432,0.2215587044534413,0.009706982184947144,0.032995951417004094,0.0010923668727196851,0.0,0.0
80,0.4035425101214575,0.008137301570604128,0.21214574898785427,0.007628640802981202,0.035931174089068846,0.0010296766315909152,0.0,0.0
90,0.41265182186234817,0.008605058811075088,0.19919028340080974,0.007823468376876313,0.04028340080971657,0.0009277046858774898,0.0,0.0
100,0.4219635627530364,0.00929484496093273,0.18856275303643727,0.007786003343924017,0.041497975708502,0.0010668367938181705,0.0,0.0
110,0.42975708502024296,0.009418489998023869,0.17601214574898788,0.007898831058164874,0.04240890688259108,0.0010523187189999759,0.0,0.0
120,0.4381578947368421,0.0089435264994276,0.1674089068825911,0.008942104883723523,0.042914979757085026,0.0009635207135387474,0.0,0.0
130,0.4464574898785426,0.008232979345849068,0.154251012145749,0.008031309427790467,0.04534412955465586,0.0009926366470113255,0.0,0.0
140,0.45526315789473687,0.006875531869207348,0.1467611336032389,0.006605442035095857,0.04504048582995951,0.0008770128033056635,0.0,0.0
150,0.4618421052631579,0.0063467040667015,0.13714574898785425,0.006561025461513132,0.04443319838056681,0.0007460128085746643,0.0,0.0
160,0.46670040485829967,0.006570319800435248,0.12874493927125505,0.006934449243230376,0.043825910931174106,0.0006871462740690099,0.0,0.0
170,0.4723684210526316,0.007452284829585375,0.11993927125506072,0.007161371328799703,0.042712550607287444,0.0008267496742357631,0.0,0.0
180,0.47823886639676116,0.008157275033976567,0.1125506072874494,0.005973144650394702,0.04129554655870446,0.0007173787337948894,0.0,0.0
190,0.483502024291498,0.009059901179857244,0.10445344129554657,0.006778699047236183,0.03997975708502022,0.0008004989151586578,0.0,0.0
200,0.48825910931174094,0.009004443653407145,0.09585020242914981,0.005793794781924266,0.03896761133603237,0.0007545528899693409,0.0,0.0
210,0.49159919028340077,0.009287182267988898,0.08987854251012145,0.005419657405273193,0.03653846153846155,0.0007808178302020149,0.0,0.0
220,0.4961538461538462,0.010023231259295239,0.08643724696356277,0.005064607349322621,0.03471659919028339,0.0006892153287220956,0.0,0.0
230,0.5003036437246964,0.009557042082630744,0.07985829959514171,0.0034855098693007272,0.033502024291497984,0.0005678097829791007,0.0,0.0
240,0.5031376518218623,0.009888640571995247,0.07307692307692308,0.004006145691044459,0.030971659919028338,0.0005531108218450548,0.0,0.0
250,0.506174089068826,0.009893781801713493,0.06811740890688259,0.004195261548392904,0.028846153846153855,0.0005703119471178532,0.0,0.0
260,0.510425101214575,0.010034640169302434,0.06417004048582996,0.005280888099037592,0.027429149797570856,0.0006683887398178433,0.0,0.0
270,0.5139676113360324,0.010268824557359734,0.05931174089068826,0.005385772448816321,0.026518218623481776,0.0007207732893468468,0.0,0.0
280,0.5168016194331985,0.010055649314453798,0.053846153846153856,0.004240473661773953,0.02479757085020242,0.000703817422991799,0.0,0.0
290,0.5191295546558704,0.010463335979020463,0.048987854251012146,0.004316542034332635,0.022672064777327937,0.0006487367233042361,0.0,0.0
300,0.5225708502024291,0.010294790632806416,0.04696356275303644,0.003735513372357151,0.02095141700404858,0.0006285514066403445,0.0,0.0
310,0.525506072874494,0.010595426291701215,0.044939271255060725,0.0042572297618437005,0.018218623481781382,0.0007210554476232045,0.0,0.0
320,0.5276315789473685,0.010739630539805435,0.04271255060728745,0.0044166963381352025,0.016700404858299593,0.0007202439446481478,0.0,0.0
330,0.5294534412955466,0.010891966664127006,0.03836032388663967,0.0040143881455893555,0.016801619433198384,0.0006767061142578848,0.0,0.0
340,0.5323886639676113,0.010748859976213495,0.03623481781376518,0.004462513916451478,0.01558704453441296,0.0006557536688163528,0.0,0.0
350,0.534919028340081,0.011670892458480896,0.033097165991902835,0.005298672963440848,0.015182186234817818,0.000729364872280792,0.0,0.0
360,0.5364372469635628,0.012339118638558024,0.030870445344129558,0.004994335897500004,0.014372469635627532,0.0007279690909379636,0.0,0.0
370,0.5385627530364373,0.012504713334526511,0.028947368421052635,0.005134412278679867,0.013461538461538459,0.0006685408884061601,0.0,0.0
380,0.5403846153846154,0.01225828278798837,0.026417004048583,0.0041758220621733325,0.012145748987854248,0.0006012602582188459,0.0,0.0
390,0.5412955465587044,0.012591238152177687,0.023380566801619436,0.00484129554825154,0.010728744939271256,0.0006613520677801512,0.0,0.0
400,0.5425101214574899,0.012417176102267963,0.021761133603238867,0.004148944051654483,0.010121457489878544,0.0005644412949802908,0.0,0.0
410,0.543825910931174,0.012470506219280359,0.020242914979757085,0.003732789702018824,0.009716599190283406,0.0004732404918538038,0.0,0.0
420,0.5451417004048584,0.012836823019819874,0.01842105263157895,0.003416993744827797,0.009008097165991907,0.0005126978638935767,0.0,0.0
430,0.5457489878542511,0.013136769128753056,0.016194331983805668,0.0038269649598792585,0.007489878542510122,0.0004890935082384686,0.0,0.0
440,0.546761133603239,0.0130630122699106,0.01437246963562753,0.0032177116932234793,0.006983805668016195,0.0004503915771139268,0.0,0.0
450,0.5478744939271255,0.01344383159151941,0.013765182186234818,0.0032710042594361432,0.006578947368421054,0.0004986183538019024,0.0,0.0
460,0.5492914979757085,0.01365773951267591,0.01265182186234818,0.0030128489041495047,0.005870445344129557,0.00041342096669606956,0.0,0.0
470,0.5499999999999999,0.013676901490535512,0.011234817813765181,0.003180355246330464,0.005465587044534415,0.0004524193633518444,0.0,0.0
480,0.5505060728744939,0.013659228784496998,0.01082995951417004,0.0027257332369050188,0.004453441295546558,0.0003738915170141029,0.0,0.0
490,0.5510121457489878,0.013341881514877474,0.009412955465587045,0.002611395376408825,0.0036437246963562757,0.00034562070385582615,0.0,0.0
500,0.5512145748987854,0.013280757008247851,0.008704453441295546,0.00245377135979454,0.0039473684210526334,0.0003287287657316632,0.0,0.0
510,0.5512145748987854,0.013280757008247851,0.007287449392712551,0.002360823496960142,0.0028340080971659912,0.00031083867023944345,0.92646484375,0.02953465769365166
520,0.5512145748987854,0.013280757008247851,0.006174089068825911,0.0023961015101994164,0.002125506072874492,0.000321771169322348,0.93232421875,0.02964983979231731
530,0.5513157894736842,0.013276352843972132,0.005668016194331984,0.0025151762998978037,0.0020242914979757077,0.00034377659346036756,0.9404296875,0.030643776042319524
540,0.5513157894736842,0.013276352843972132,0.004858299595141701,0.0021106211947971684,0.002125506072874494,0.0002913308059226978,0.95673828125,0.02006690856944093
550,0.5513157894736842,0.013276352843972132,0.004251012145748989,0.0016509755313800453,0.0019230769230769223,0.00024795415621453376,0.96201171875,0.020614766667405846
560,0.5513157894736842,0.013276352843972132,0.0035425101214574903,0.0013624001229336393,0.0020242914979757085,0.00021688479599900692,0.9638671875,0.020794368384992167
570,0.5513157894736842,0.013276352843972132,0.003340080971659919,0.0014631851669655294,0.0014170040485829965,0.0001992891977339941,0.96591796875,0.01841191809786809
580,0.5513157894736842,0.013276352843972132,0.0027327935222672068,0.0011953949088824463,0.0015182186234817818,0.00018813208199741077,0.96884765625,0.01949104142461454
590,0.5513157894736842,0.013276352843972132,0.0024291497975708503,0.0010185288280784408,0.0012145748987854254,0.00013605325413525642,0.9791015625,0.01766595033760048
600,0.5513157894736842,0.013276352843972132,0.0021255060728744943,0.0010791355085831588,0.0010121457489878538,0.00013698449877744948,0.980078125,0.017732817411638006
610,0.5513157894736842,0.013276352843972132,0.0021255060728744943,0.0010791355085831588,0.0009109311740890685,0.00014262256329666297,0.98212890625,0.01823779766381069
620,0.5513157894736842,0.013276352843972132,0.0017206477732793523,0.0010601184154434876,0.0009109311740890691,0.0001468389161461949,0.982421875,0.018351525025571042
630,0.5513157894736842,0.013276352843972132,0.001619433198380567,0.0010185288280784408,0.0008097165991902834,0.00015360920171370048,0.98427734375,0.01689687119859413
640,0.5513157894736842,0.013276352843972132,0.0015182186234817814,0.0010696692247249722,0.0008097165991902836,0.0001497536914614961,0.98427734375,0.01689687119859413
650,0.5513157894736842,0.013276352843972132,0.001417004048582996,0.0009132299918496633,0.0005060728744939269,0.00014064783213179854,0.9849609375,0.017116084370475803
660,0.5513157894736842,0.013276352843972132,0.0012145748987854252,0.0008316253057023705,0.0005060728744939271,0.00013168473417984826,0.9912109375,0.009454013646247688
670,0.5513157894736842,0.013276352843972132,0.0011133603238866398,0.0007445116379518284,0.0005060728744939271,0.00012017590793720073,0.9919921875,0.009357377238791997
680,0.5513157894736842,0.013276352843972132,0.0010121457489878543,0.0007131128164833148,0.0005060728744939271,0.00012038729931946233,0.9919921875,0.009357377238791997
690,0.5513157894736842,0.013276352843972132,0.000708502024291498,0.00045661499592483163,0.0005060728744939271,8.316253057023705e-05,0.9927734375,0.00943998245108315
700,0.5513157894736842,0.013276352843972132,0.000708502024291498,0.00045661499592483163,0.00030364372469635624,6.378274933132096e-05,0.993359375,0.00948800301928416
710,0.5513157894736842,0.013276352843972132,0.000708502024291498,0.00045661499592483163,0.00030364372469635624,6.378274933132096e-05,0.993359375,0.00948800301928416
720,0.5513157894736842,0.013276352843972132,0.000708502024291498,0.00045661499592483163,0.00030364372469635624,6.378274933132096e-05,0.993359375,0.00948800301928416
730,0.5513157894736842,0.013276352843972132,0.000708502024291498,0.00045661499592483163,0.00030364372469635624,6.378274933132096e-05,0.993359375,0.00948800301928416
740,0.5513157894736842,0.013276352843972132,0.0006072874493927126,0.0003493525058846204,0.00030364372469635634,5.9235599383530206e-05,0.993359375,0.00948800301928416
750,0.5513157894736842,0.013276352843972132,0.00040485829959514174,0.0003493525058846204,0.00040485829959514174,6.216773404788869e-05,0.99501953125,0.0062339075553631265
760,0.5513157894736842,0.013276352843972132,0.00040485829959514174,0.0003493525058846204,0.0003036437246963563,6.418015348349833e-05,0.998046875,0.0009231058057521257
770,0.5513157894736842,0.013276352843972132,0.00040485829959514174,0.0003493525058846204,0.0003036437246963563,6.418015348349833e-05,0.998046875,0.0009231058057521257
780,0.5513157894736842,0.013276352843972132,0.00040485829959514174,0.0003493525058846204,0.0003036437246963563,6.418015348349833e-05,0.998046875,0.0009231058057521257
790,0.5513157894736842,0.013276352843972132,0.00040485829959514174,0.0003493525058846204,0.0003036437246963563,6.418015348349833e-05,0.998046875,0.0009231058057521257
800,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.0003036437246963563,5.7049025318665176e-05,0.998046875,0.0009231058057521257
810,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.99833984375,0.0008170051350799885
820,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.99833984375,0.0008170051350799885
830,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.99833984375,0.0008170051350799885
840,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.99833984375,0.0008170051350799885
850,0.5513157894736842,0.013276352843972132,0.0003036437246963563,0.00032678934605779415,0.00020242914979757084,5.749299330103605e-05,0.99833984375,0.0008170051350799885
860,0.5513157894736842,0.013276352843972132,0.00020242914979757087,0.00028524512659332593,0.00030364372469635624,5.749299330103605e-05,0.99833984375,0.0008170051350799885
870,0.5513157894736842,0.013276352843972132,0.00020242914979757087,0.00028524512659332593,0.00020242914979757087,5.704902531866518e-05,0.9984375,0.0008256509328345877
880,0.5513157894736842,0.013276352843972132,0.00020242914979757087,0.00028524512659332593,0.00020242914979757087,5.704902531866518e-05,0.9984375,0.0008256509328345877
890,0.5513157894736842,0.013276352843972132,0.00020242914979757087,0.00028524512659332593,0.00020242914979757087,5.704902531866518e-05,0.9984375,0.0008256509328345877
900,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.5513157894736842,0.013276352843972132,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTreeTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.3175101214574899,0.004084711208783927,0.2923076923076923,0.0042643907925765554,0.007186234817813775,0.00041391269564382624,0.0,0.0
20,0.33117408906882595,0.0051006263461379235,0.27914979757085023,0.005381994284585068,0.012651821862348145,0.0006176149850541823,0.0,0.0
30,0.34585020242914977,0.005032879272615433,0.27004048582995954,0.005649365967584007,0.017004048582995923,0.0005661954097714456,0.0,0.0
40,0.3595141700404858,0.005419657405273193,0.2573886639676114,0.007300617622470319,0.02307692307692305,0.0007427678483965548,0.0,0.0
50,0.3623481781376518,0.004991789715383204,0.2374493927125506,0.008516848206445484,0.028137651821862286,0.0008456928732912922,0.0,0.0
60,0.36366396761133607,0.0054779876553186484,0.01568825910931174,0.002892285718007299,0.07621457489878543,0.000283097704885723,0.0,0.0
70,0.36396761133603245,0.005385772448816321,0.010323886639676113,0.0020618704790344904,0.07692307692307693,0.0002486709361915547,0.0,0.0
80,0.36396761133603245,0.005385772448816321,0.006072874493927126,0.0013530364372469636,0.07560728744939273,0.00020182478567194007,0.0,0.0
90,0.36396761133603245,0.005385772448816321,0.0025303643724696357,0.001324548269095182,0.07560728744939273,0.0002382266475775887,0.0,0.0
100,0.36396761133603245,0.005385772448816321,0.001923076923076923,0.0011252730440615675,0.07520242914979758,0.000281295664263597,0.0,0.0
110,0.36396761133603245,0.005385772448816321,0.00010121457489878543,0.00021393384494499445,0.07520242914979758,0.0002594790113052271,0.0,0.0
120,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
130,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
140,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
150,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
160,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
170,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
180,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
190,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
200,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0751012145748988,0.0002586938990326443,0.0,0.0
210,0.36396761133603245,0.005385772448816321,0.0,0.0,0.07165991902834008,0.00023173423631794258,0.0,0.0
220,0.36396761133603245,0.005385772448816321,0.0,0.0,0.06740890688259109,0.0002614314768462353,0.0,0.0
230,0.36396761133603245,0.005385772448816321,0.0,0.0,0.06285425101214576,0.00030663851108782535,0.0,0.0
240,0.36396761133603245,0.005385772448816321,0.0,0.0,0.05759109311740891,0.00029652119285772003,0.0,0.0
250,0.36396761133603245,0.005385772448816321,0.0,0.0,0.052834008097166,0.0003280318955823248,0.0,0.0
260,0.36396761133603245,0.005385772448816321,0.0,0.0,0.005870445344129555,0.0002011938845169211,0.0,0.0
270,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
280,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
290,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
300,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
310,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
320,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
330,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
340,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
350,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
360,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
370,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
380,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
390,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
400,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0057692307692307696,0.00018880663447346565,0.0,0.0
410,0.36396761133603245,0.005385772448816321,0.0,0.0,0.005566801619433199,0.00018110819374786275,0.0,0.0
420,0.36396761133603245,0.005385772448816321,0.0,0.0,0.005364372469635627,0.00017188829673018372,0.0,0.0
430,0.36396761133603245,0.005385772448816321,0.0,0.0,0.005060728744939271,0.00017756365934512463,0.0,0.0
440,0.36396761133603245,0.005385772448816321,0.0,0.0,0.004757085020242915,0.00015639785056859327,0.0,0.0
450,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0041497975708502015,0.00016088558466117396,0.0,0.0
460,0.36396761133603245,0.005385772448816321,0.0,0.0,0.000708502024291498,8.46774552957397e-05,0.0,0.0
470,0.36396761133603245,0.005385772448816321,0.0,0.0,0.000708502024291498,8.46774552957397e-05,0.0,0.0
480,0.36396761133603245,0.005385772448816321,0.0,0.0,0.000708502024291498,8.46774552957397e-05,0.0,0.0
490,0.36396761133603245,0.005385772448816321,0.0,0.0,0.000708502024291498,8.46774552957397e-05,0.0,0.0
500,0.36396761133603245,0.005385772448816321,0.0,0.0,0.000708502024291498,8.46774552957397e-05,0.0,0.0
510,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.36396761133603245,0.005385772448816321,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTreeTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.31730769230769235,0.00406224013311784,0.29210526315789476,0.004160571766317143,0.007186234817813775,0.0003906530682059632,0.0,0.0
20,0.3303643724696356,0.005154182903532982,0.2782388663967611,0.005490968686921521,0.012348178137651933,0.0006004138891925531,0.0,0.0
30,0.34585020242914977,0.005113073595712709,0.2702429149797571,0.005713809488940243,0.015485829959514141,0.0006093255878287259,0.0,0.0
40,0.3608299595141701,0.005976974544412231,0.2588056680161943,0.00750667682824569,0.021963562753036403,0.0008150726636517786,0.0,0.0
50,0.3633603238866397,0.006338285354383194,0.23825910931174094,0.00826841933392139,0.026315789473684126,0.0009721378224194816,0.0,0.0
60,0.36396761133603245,0.006379869302594102,0.015283400809716598,0.0035000692888569117,0.06892712550607288,0.0004813379451521852,0.0,0.0
70,0.3643724696356276,0.006386242799990288,0.009817813765182187,0.002552306384137635,0.05880566801619433,0.00045527660028795157,0.0,0.0
80,0.36477732793522266,0.006427516486561654,0.005161943319838057,0.00192540460450495,0.05,0.0003112473997654308,0.0,0.0
90,0.36518218623481785,0.006634632408406376,0.0029352226720647774,0.0014770217411908886,0.042813765182186235,0.00031538618596065515,0.0,0.0
100,0.36518218623481785,0.006634632408406376,0.0018218623481781378,0.0009983579430766407,0.03562753036437247,0.0003434806170013115,0.0,0.0
110,0.36518218623481785,0.006634632408406376,0.0005060728744939271,0.0004783706199849073,0.011437246963562754,0.0002445467541192343,0.0,0.0
120,0.36518218623481785,0.006634632408406376,0.00010121457489878543,0.00021393384494499445,0.00910931174089069,0.0002242623598050741,0.0,0.0
130,0.36518218623481785,0.006634632408406376,0.0,0.0,0.007287449392712551,0.00016814952224202649,0.0,0.0
140,0.36518218623481785,0.006634632408406376,0.0,0.0,0.006174089068825911,0.00016088558466117396,0.0,0.0
150,0.36518218623481785,0.006634632408406376,0.0,0.0,0.005870445344129555,0.00016509755313800457,0.0,0.0
160,0.36518218623481785,0.006634632408406376,0.0,0.0,0.00465587044534413,0.00017233149891854796,0.0,0.0
170,0.36518218623481785,0.006634632408406376,0.0,0.0,0.004352226720647773,0.0001497536914614961,0.0,0.0
180,0.36518218623481785,0.006634632408406376,0.0,0.0,0.004251012145748989,0.0001454470466656613,0.0,0.0
190,0.36518218623481785,0.006634632408406376,0.0,0.0,0.004048582995951417,0.00013901127933820727,0.0,0.0
200,0.36518218623481785,0.006634632408406376,0.0,0.0,0.004048582995951417,0.00013901127933820727,0.0,0.0
210,0.36518218623481785,0.006634632408406376,0.0,0.0,0.003846153846153846,0.0001522792268823759,0.0,0.0
220,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0035425101214574903,0.00015377463978180408,0.0,0.0
230,0.36518218623481785,0.006634632408406376,0.0,0.0,0.003238866396761134,0.0001454470466656613,0.0,0.0
240,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0029352226720647774,0.00014064783213179854,0.0,0.0
250,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0026315789473684214,0.00012836030696699666,0.0,0.0
260,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
270,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
280,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
290,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
300,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
310,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
320,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
330,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
340,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
350,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
360,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
370,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
380,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
390,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
400,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
410,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
420,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
430,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
440,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
450,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
460,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
470,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
480,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
490,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
500,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.0,0.0
510,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.36518218623481785,0.006634632408406376,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0BinaryTreeTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002908940933313226,0.3,0.002908940933313226,0.0,0.0002908940933313225,0.0,0.0
10,0.3171052631578947,0.0038541092432165286,0.2919028340080972,0.003985783954679882,0.006882591093117341,0.00037164057617717044,0.0,0.0
20,0.33016194331983806,0.0052673893671939314,0.27793522267206483,0.00562591328527194,0.012550607287449334,0.0005880478930684819,0.0,0.0
30,0.3452429149797571,0.005321656651855204,0.26973684210526316,0.005653415209031556,0.016093117408906843,0.0005607806018202324,0.0,0.0
40,0.3603238866396761,0.005871824799533916,0.25799595141700404,0.007191133736466175,0.024190283400809753,0.0007249941332895505,0.0,0.0
50,0.3633603238866397,0.005731581878636704,0.237753036437247,0.00873643239800594,0.027024291497975694,0.0009111115139526483,0.0,0.0
60,0.3637651821862348,0.005733356087587615,0.014574898785425103,0.0032865140868488523,0.07064777327935223,0.0004018819388288136,0.0,0.0
70,0.36417004048582996,0.005921842715548896,0.00931174089068826,0.0021817056999849193,0.06032388663967611,0.00036473472410914143,0.0,0.0
80,0.3645748987854251,0.006091169075295037,0.005263157894736843,0.0020119388451692107,0.049999999999999996,0.0003554135963011812,0.0,0.0
90,0.36477732793522266,0.006119488624744135,0.0027327935222672068,0.001011011907425357,0.04159919028340081,0.00029019398619514156,0.0,0.0
100,0.3648785425101215,0.0060782149055648264,0.0017206477732793523,0.0009048387267036888,0.03441295546558705,0.00020680271678016126,0.0,0.0
110,0.3648785425101215,0.0060782149055648264,0.00020242914979757087,0.00028524512659332593,0.009008097165991904,0.00014421814192895467,0.0,0.0
120,0.3648785425101215,0.0060782149055648264,0.00020242914979757087,0.00028524512659332593,0.0057692307692307696,0.0001544346198092795,0.0,0.0
130,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0041497975708502015,0.00011252730440615675,0.0,0.0
140,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.003238866396761134,0.00010480575176538612,0.0,0.0
150,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0027327935222672068,9.593951736116384e-05,0.0,0.0
160,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.001923076923076923,8.09940465004847e-05,0.0,0.0
170,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0017206477732793523,6.418015348349832e-05,0.0,0.0
180,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.001619433198380567,4.730255290937445e-05,0.0,0.0
190,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0015182186234817814,4.783706199849073e-05,0.0,0.0
200,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.001417004048582996,3.493525058846204e-05,0.0,0.0
210,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0013157894736842107,3.267893460577941e-05,0.0,0.0
220,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0013157894736842107,3.267893460577941e-05,0.0,0.0
230,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0012145748987854252,4.2786768988998875e-05,0.0,0.0
240,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0010121457489878543,4.5101214574898784e-05,0.0,0.0
250,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0009109311740890689,3.840230042842513e-05,0.0,0.0
260,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
270,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
280,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
290,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
300,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
310,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
320,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
330,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
340,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
350,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
360,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
370,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
380,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
390,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
400,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
410,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
420,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
430,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
440,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
450,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
460,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
470,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
480,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
490,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
500,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.0,0.0
510,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.3648785425101215,0.0060782149055648264,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTree0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001965133660082823,0.3,0.001965133660082823,0.0,0.0001965133660082823,0.0,0.0
10,0.31671025104602507,0.00262826310637454,0.2926255230125523,0.004696638743910397,0.008786610878661116,0.0004208067969586401,0.0,0.0
20,0.33177301255230124,0.0026329087363478974,0.2798378661087866,0.004551614054880614,0.01796548117154817,0.0004882892779505839,0.0,0.0
30,0.34361924686192474,0.0034518416220436967,0.2672071129707113,0.005675723841654999,0.02502615062761504,0.0005439617598335559,0.0,0.0
40,0.3549163179916318,0.003157865529732739,0.2526935146443515,0.006250817959902964,0.034597280334727976,0.000564116812415748,0.0,0.0
50,0.36605648535564855,0.004078285412023965,0.23951359832635985,0.007956533817292319,0.0415010460251046,0.0007038667101836345,0.0,0.0
60,0.3750784518828452,0.00494661037957745,0.22680439330543936,0.006892389138930345,0.0475418410041841,0.0007514174755460944,0.0,0.0
70,0.38394351464435145,0.005918159236755758,0.21566422594142257,0.00697172099519079,0.05303347280334733,0.0007555533033783828,0.0,0.0
80,0.39218096234309624,0.0066899449969037355,0.2044456066945607,0.008116769614884377,0.05891736401673636,0.0008868113950240172,0.0,0.0
90,0.3997907949790795,0.006837873090604581,0.19173640167364017,0.008785563335643034,0.06401673640167363,0.0009085759355686739,0.0,0.0
100,0.4069299163179917,0.006991850284243127,0.18177301255230124,0.008202326940993071,0.06801778242677825,0.0008909873978304815,0.0,0.0
110,0.41383368200836823,0.0070579562046216345,0.16953451882845189,0.008575265616554955,0.07327405857740585,0.0009025875768484446,0.0,0.0
120,0.41861924686192475,0.007522911344037426,0.15886506276150628,0.008578115370504453,0.07766736401673643,0.0009374556843397589,0.0,0.0
130,0.42340481171548117,0.008448201666402314,0.14803870292887028,0.008491487215113079,0.08096234309623432,0.0008600168946166201,0.0,0.0
140,0.42795502092050214,0.008764847770650844,0.13956589958158996,0.0075239265680395705,0.08362970711297071,0.0008961331605947678,0.0,0.0
150,0.4325836820083682,0.00881680531262683,0.13030857740585775,0.008211261534781723,0.08763075313807533,0.0008530077332453167,0.0,0.0
160,0.436663179916318,0.009523131231520343,0.12324790794979079,0.008076204851779564,0.08810146443514644,0.0007735159224168913,0.0,0.0
170,0.4412918410041841,0.009552121043576063,0.1165010460251046,0.0077708221059046186,0.09202405857740585,0.0007427272030847276,0.0,0.0
180,0.4445868200836821,0.010729507002359907,0.10998953974895397,0.007932498509965103,0.09280857740585775,0.0008169483164777007,0.0,0.0
190,0.4475679916317992,0.010919179703244932,0.10112447698744771,0.007751927419056855,0.09633891213389119,0.000822092972035614,0.0,0.0
200,0.45039225941422595,0.011025545092795899,0.09500523012552302,0.007204477108840118,0.0970449790794979,0.0008707318846727345,0.0,0.0
210,0.4543933054393306,0.011378330323343242,0.08998430962343096,0.0074938177209959095,0.0946129707112971,0.001015608223115578,0.0,0.0
220,0.457060669456067,0.011276919079784337,0.08464958158995815,0.006865741487875289,0.09037656903765691,0.0009093994006886918,0.0,0.0
230,0.4598064853556486,0.011406890669937747,0.07955020920502093,0.005938772880627179,0.08582635983263598,0.0009369830079903546,0.0,0.0
240,0.46247384937238495,0.011263500383722227,0.07421548117154812,0.004994247439653881,0.08096234309623433,0.0008946147379507728,0.0,0.0
250,0.46467050209205013,0.011626018912416615,0.06997907949790796,0.00475996126057606,0.07437238493723847,0.000912936856752393,0.0,0.0
260,0.4676516736401674,0.01209332529856391,0.06613493723849373,0.003986226615120949,0.06990062761506277,0.0008785563335643034,0.0,0.0
270,0.4702405857740586,0.012897144635464035,0.0609571129707113,0.0038616504661604495,0.06644874476987447,0.0008361506412504482,0.0,0.0
280,0.4724372384937239,0.01306799388979985,0.05703451882845188,0.0037410947144538684,0.06260460251046025,0.0007961140292605003,0.0,0.0
290,0.4744769874476987,0.013450489552836849,0.05499476987447698,0.003703338075308277,0.058682008368200846,0.0007771608387613187,0.0,0.0
300,0.4759675732217574,0.01366513048981851,0.05162133891213389,0.0038358515977206424,0.05609309623430964,0.0007219727386146174,0.0,0.0
310,0.4779288702928871,0.013691375355346477,0.048091004184100415,0.003539675437955092,0.05185669456066946,0.0006587549467152272,0.0,0.0
320,0.4791056485355649,0.013745381860408449,0.04510983263598327,0.004211333835789738,0.048797071129707104,0.0007366348557523488,0.0,0.0
330,0.4807531380753138,0.014139268103435609,0.04252092050209206,0.00445493698915241,0.04581589958158994,0.0007746999364612204,0.0,0.0
340,0.4824006276150628,0.013832678918517112,0.04032426778242677,0.003583850718537197,0.04330543933054394,0.0006922245129982913,0.0,0.0
350,0.4840481171548117,0.014089916231731192,0.03828451882845188,0.002953912721440827,0.040873430962343096,0.0007280409054726274,0.0,0.0
360,0.48538179916317997,0.014458167981132435,0.035617154811715485,0.0031384562153766865,0.04032426778242677,0.000733205196433938,0.0,0.0
370,0.48679393305439334,0.014555466661165946,0.03287133891213389,0.0027016347417906264,0.03930439330543933,0.0007160024953294815,0.0,0.0
380,0.48797071129707115,0.015133289721095077,0.03059623430962343,0.002829236180750499,0.0381276150627615,0.0007308680154533203,0.0,0.0
390,0.4889905857740586,0.014966930685857345,0.02926255230125523,0.002818958833443614,0.03585251046025105,0.0007117227050728117,0.0,0.0
400,0.4904811715481172,0.015249532727493346,0.028478033472803345,0.0032984092859367786,0.03475418410041841,0.0006793045853152023,0.0,0.0
410,0.4915794979079498,0.015121575865209704,0.026516736401673638,0.0032305575986843814,0.032165271966527194,0.0006473397799310541,0.0,0.0
420,0.49236401673640173,0.015218246665112142,0.024006276150627615,0.00282058406207874,0.029262552301255233,0.0006057200925436664,0.0,0.0
430,0.4937761506276151,0.01517401566467435,0.022986401673640168,0.0020688910709652036,0.026830543933054396,0.0005670607786200088,0.0,0.0
440,0.4950313807531381,0.015287950757771701,0.021809623430962342,0.0022493069432071118,0.024555439330543938,0.0005655501963721729,0.0,0.0
450,0.49581589958158995,0.015510159460887634,0.021103556485355647,0.0026903023313433138,0.022907949790794982,0.0005981064152040859,0.0,0.0
460,0.49644351464435144,0.015629464100170146,0.019926778242677825,0.0029888714852857093,0.0214173640167364,0.0005549710962536238,0.0,0.0
470,0.4971495815899582,0.015667048005475376,0.018985355648535564,0.003268167219481393,0.019612970711297074,0.0005564829448307171,0.0,0.0
480,0.49769874476987447,0.015849583631447343,0.017651673640167367,0.0033553459449765753,0.018514644351464434,0.0005767831393691732,0.0,0.0
490,0.4980125523012552,0.01572495553619884,0.016710251046025106,0.0028938304049791245,0.01647489539748954,0.000558811392831488,0.0,0.0
500,0.49824790794979085,0.015589634020807677,0.015455020920502091,0.002358704472356621,0.01569037656903766,0.0005307714675346151,0.0,0.0
510,0.49848326359832634,0.015581302847183351,0.013650627615062761,0.0023214955098947413,0.010512552301255232,0.0005662790158666112,0.6146520146520147,0.08065154256162954
520,0.4986401673640168,0.015488871073992407,0.012316945606694562,0.002569484138156016,0.008786610878661085,0.000531001662261922,0.6367032967032967,0.07916806460155407
530,0.4986401673640168,0.015488871073992407,0.01098326359832636,0.00248424395861247,0.007766736401673639,0.0004896950591459204,0.6697435897435897,0.08341270526415163
540,0.4986401673640168,0.015488871073992407,0.00964958158995816,0.002252700076744446,0.007374476987447698,0.0005296189931153076,0.7,0.08764361780998235
550,0.49871861924686195,0.015486602531095612,0.008786610878661089,0.0020503489235971523,0.006119246861924686,0.00045310952749119394,0.7022710622710623,0.08830107686495528
560,0.4987970711297071,0.01555107720698968,0.008629707112970711,0.0019929216896868826,0.005648535564853558,0.0004082777741726676,0.7269597069597069,0.07020431748758149
570,0.4989539748953975,0.01565719706089104,0.007452928870292887,0.0017868031228941382,0.005413179916317989,0.00040707871791471304,0.7347985347985349,0.06712473560073862
580,0.4989539748953975,0.01565719706089104,0.006825313807531381,0.001621885284171154,0.004942468619246863,0.0003316422156992487,0.7695238095238095,0.07550639564165286
590,0.4989539748953975,0.01565719706089104,0.0063546025104602505,0.0015525909817280044,0.004314853556485357,0.00030695572820367274,0.8126739926739927,0.060215094907097824
600,0.4989539748953975,0.01565719706089104,0.005099372384937239,0.0015086784745934724,0.004550209205020921,0.0003007722476723684,0.8221245421245421,0.06305995722731987
610,0.4990324267782427,0.015724275510815237,0.004785564853556485,0.0015914603496728422,0.0033734309623430977,0.0002687461762151521,0.85003663003663,0.05764586633446524
620,0.4990324267782427,0.015724275510815237,0.004079497907949791,0.0015789327648663696,0.002510460251046025,0.00025712670578604207,0.883956043956044,0.053270990881740386
630,0.4990324267782427,0.015724275510815237,0.0035303347280334725,0.0011919143104426448,0.0021182008368200844,0.00023162253657306122,0.8965567765567766,0.05741884298673618
640,0.4990324267782427,0.015724275510815237,0.003059623430962343,0.0010025741589078947,0.0016474895397489541,0.0002023349734786869,0.8974358974358975,0.05784192985902917
650,0.4990324267782427,0.015724275510815237,0.0028242677824267784,0.0009949266470977462,0.001255230125523013,0.00016545220615162278,0.9095238095238095,0.052974620497687086
660,0.4990324267782427,0.015724275510815237,0.002510460251046025,0.0009182757142928009,0.0011767782426778243,0.00015046228799595992,0.912967032967033,0.05390961713388498
670,0.4990324267782427,0.015724275510815237,0.002510460251046025,0.0009182757142928009,0.0009414225941422596,0.00014243036830063297,0.9168498168498168,0.05147325750429333
680,0.4990324267782427,0.015724275510815237,0.002432008368200837,0.0009396529444812044,0.0008629707112970714,0.00013718572213536603,0.9231501831501832,0.05323259282654143
690,0.4990324267782427,0.015724275510815237,0.0023535564853556486,0.0009573686125430255,0.0008629707112970705,0.0001364040307459275,0.9231501831501832,0.05323259282654143
700,0.4990324267782427,0.015724275510815237,0.0022751046025104604,0.0009396529444812044,0.0007845188284518827,0.00013414552979338357,0.9235164835164835,0.05338290023336691
710,0.4990324267782427,0.015724275510815237,0.0018043933054393306,0.000743631614692703,0.0008629707112970714,0.00012160214575639116,0.9235164835164835,0.05338290023336691
720,0.4990324267782427,0.015724275510815237,0.0015690376569037657,0.0008198414994419406,0.00031380753138075313,7.894663824331848e-05,0.9273260073260073,0.053907146099546846
730,0.4990324267782427,0.015724275510815237,0.001333682008368201,0.0008580786155283142,0.00031380753138075313,8.722043155330769e-05,0.9362637362637363,0.05624273438000971
740,0.4990324267782427,0.015724275510815237,0.0011767782426778243,0.0008651702949308625,0.0002353556485355649,8.843792418646631e-05,0.9535531135531136,0.03847588921441332
750,0.4990324267782427,0.015724275510815237,0.0009414225941422594,0.0005953159961812346,0.00015690376569037667,7.497689810690371e-05,0.9676190476190476,0.03224214610385503
760,0.4990324267782427,0.015724275510815237,0.0006276150627615063,0.0004818649678816477,0.00015690376569037657,4.943830256747785e-05,0.9753846153846154,0.02162227057695509
770,0.4990324267782427,0.015724275510815237,0.000549163179916318,0.00043170141794700366,7.845188284518823e-05,4.8186496788164767e-05,0.981978021978022,0.01660424522510729
780,0.4990324267782427,0.015724275510815237,0.000549163179916318,0.00043170141794700366,0.0,4.317014179470036e-05,0.9846886446886447,0.016980651855794726
790,0.4990324267782427,0.015724275510815237,0.0004707112970711297,0.00044218962093233154,0.0,4.4218962093233154e-05,0.9847619047619047,0.017012550145968888
800,0.4990324267782427,0.015724275510815237,0.0004707112970711297,0.00044218962093233154,0.0,4.4218962093233154e-05,0.9847619047619047,0.017012550145968888
810,0.4990324267782427,0.015724275510815237,0.00023535564853556485,0.000353924384916632,7.845188284518828e-05,3.66644264705507e-05,0.9847619047619047,0.017012550145968888
820,0.4990324267782427,0.015724275510815237,0.00023535564853556485,0.000353924384916632,0.0,3.53924384916632e-05,0.9925274725274725,0.01005594186840224
830,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9972161172161172,0.003983454672014231
840,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9972161172161172,0.003983454672014231
850,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9987545787545787,0.0024651603721626623
860,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9987545787545787,0.0024651603721626623
870,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9987545787545787,0.0024651603721626623
880,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9987545787545787,0.0024651603721626623
890,0.4990324267782427,0.015724275510815237,0.00015690376569037657,0.0002210948104661658,0.0,2.210948104661658e-05,0.9987545787545787,0.0024651603721626623
900,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.9987545787545787,0.0024651603721626623
910,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
920,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
930,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
940,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
950,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
960,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
970,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
980,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769
990,0.4990324267782427,0.015724275510815237,7.845188284518828e-05,0.00016582110784962436,0.0,1.6582110784962433e-05,0.99992673992674,0.0001548473544363769


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTree1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001980872694951006,0.3,0.001980872694951006,0.0,0.00019808726949510058,0.0,0.0
10,0.3169411764705882,0.002844107325082148,0.2928627450980392,0.005190841301020466,0.0085490196078431,0.0004708723836513515,0.0,0.0
20,0.3323921568627451,0.0024934111003174883,0.2803921568627451,0.004470538374678952,0.018196078431372553,0.000530632703752253,0.0,0.0
30,0.34407843137254895,0.004046018883259307,0.2676078431372549,0.006132532265223409,0.025098039215686263,0.0006077512920566602,0.0,0.0
40,0.35662745098039217,0.004135592966748604,0.2544313725490196,0.0065065276034073916,0.033254901960784344,0.0006438592159345611,0.0,0.0
50,0.368078431372549,0.004728138668047181,0.24078431372549017,0.008274138873945984,0.040705882352941175,0.0007793122009205634,0.0,0.0
60,0.3770980392156863,0.005650511836665898,0.2275294117647059,0.007386779345157183,0.04580392156862742,0.0007970560485010662,0.0,0.0
70,0.3868235294117647,0.005789313273551161,0.21749019607843137,0.00684880413593687,0.049647058823529405,0.0008200741092944598,0.0,0.0
80,0.3956078431372549,0.0058386832544627615,0.2063529411764706,0.007390912040649531,0.053490196078431335,0.0008300116238964084,0.0,0.0
90,0.4024313725490196,0.00607575412645639,0.19317647058823528,0.008114083106022622,0.058039215686274515,0.0009256708199415145,0.0,0.0
100,0.4092549019607843,0.00630440016450555,0.18188235294117644,0.007240649117574288,0.0607843137254902,0.0008706445444287584,0.0,0.0
110,0.41537254901960785,0.007038562487187554,0.16870588235294118,0.006908290588370186,0.06486274509803922,0.0008082976131238893,0.0,0.0
120,0.42070588235294115,0.007520944569829834,0.15733333333333333,0.00732763518396705,0.06745098039215688,0.0008223052028594676,0.0,0.0
130,0.4261176470588235,0.008233628544324842,0.14611764705882352,0.00798892850126882,0.06784313725490199,0.001014665804400145,0.0,0.0
140,0.43113725490196075,0.008852007843411752,0.13749019607843138,0.008285387304526288,0.06619607843137254,0.0010476110725295088,0.0,0.0
150,0.436078431372549,0.008789522097389584,0.12784313725490196,0.00852856336118616,0.06541176470588236,0.0009144362727509897,0.0,0.0
160,0.4401568627450981,0.009731905782216593,0.11952941176470588,0.008103350560755467,0.06298039215686271,0.0008492863451446818,0.0,0.0
170,0.4447058823529412,0.010080838577861984,0.11176470588235295,0.008643260685926952,0.062117647058823514,0.0008610696583783317,0.0,0.0
180,0.4484705882352941,0.010527721433358358,0.10517647058823529,0.009068075239522152,0.060705882352941165,0.0009446746505878536,0.0,0.0
190,0.45215686274509803,0.010563771164961992,0.09788235294117646,0.009634145914300821,0.06015686274509803,0.0009645074642434421,0.0,0.0
200,0.45552941176470585,0.011302644782720202,0.0900392156862745,0.008781875708732694,0.058274509803921556,0.001083546431539773,0.0,0.0
210,0.45952941176470585,0.011342154974629474,0.08439215686274508,0.007504686564283881,0.05545098039215689,0.0009679206537871176,0.0,0.0
220,0.4630588235294117,0.011787719397892887,0.07945098039215685,0.006884380268480652,0.05137254901960785,0.0009687878321586014,0.0,0.0
230,0.4661960784313725,0.012124841970751053,0.07333333333333333,0.004863128136716668,0.04917647058823528,0.0009445291805019498,0.0,0.0
240,0.4685490196078431,0.01224513104655907,0.06635294117647059,0.005641858674105323,0.04533333333333334,0.0009739433362908066,0.0,0.0
250,0.472078431372549,0.012619088733178189,0.0632156862745098,0.005231857729566252,0.04180392156862746,0.0009108394421222898,0.0,0.0
260,0.47529411764705876,0.012850598155474298,0.0596078431372549,0.004489282852590731,0.038509803921568615,0.0008710828427743132,0.0,0.0
270,0.4777254901960784,0.013391564109087945,0.05466666666666667,0.004830366698452872,0.03780392156862744,0.0008145633610683241,0.0,0.0
280,0.48054901960784313,0.013790588201928551,0.051529411764705886,0.004973639664149817,0.03498039215686274,0.0008136631664448539,0.0,0.0
290,0.4828235294117647,0.014127792654582956,0.048156862745098034,0.004195338309365159,0.032862745098039214,0.0008140383685151702,0.0,0.0
300,0.4845490196078431,0.01418947412239804,0.04423529411764705,0.004188053465686589,0.030431372549019606,0.0007313452920074648,0.0,0.0
310,0.48596078431372547,0.01412995389197946,0.040862745098039215,0.0037596601755684623,0.027843137254901958,0.0006741628740990808,0.0,0.0
320,0.4880784313725489,0.014563827201133736,0.03756862745098039,0.003903118651815487,0.025882352941176474,0.0006846128473325599,0.0,0.0
330,0.4896470588235294,0.014973218059683161,0.034509803921568626,0.004695410864500225,0.02462745098039216,0.0007585628147997529,0.0,0.0
340,0.49152941176470594,0.014991561104502065,0.03262745098039216,0.004767691916486887,0.022274509803921566,0.000771653459222684,0.0,0.0
350,0.49278431372549014,0.015423272011612041,0.03050980392156863,0.0044855402234678,0.020627450980392155,0.0007433550489025756,0.0,0.0
360,0.49435294117647055,0.015401478203725224,0.02698039215686274,0.004497437778208625,0.019764705882352945,0.0007111932280460835,0.0,0.0
370,0.496156862745098,0.015166022259724807,0.024941176470588234,0.0037298971749832066,0.0188235294117647,0.0005950577353099211,0.0,0.0
380,0.4969411764705883,0.015571347330667062,0.022666666666666665,0.0036692309754774656,0.016941176470588234,0.0005477359941265704,0.0,0.0
390,0.49749019607843137,0.015494382875512152,0.01968627450980392,0.0034193825016597176,0.016313725490196076,0.0005097347757391554,0.0,0.0
400,0.49858823529411767,0.015401478203725224,0.019058823529411763,0.0036071214814488895,0.015215686274509806,0.000532929577181193,0.0,0.0
410,0.4992941176470588,0.015397809851321548,0.017333333333333333,0.003130328103690586,0.013568627450980388,0.0005341600656675308,0.0,0.0
420,0.5001568627450981,0.015421292029061567,0.01576470588235294,0.0027899082392972316,0.012549019607843138,0.0004375262725723798,0.0,0.0
430,0.5012549019607843,0.015675424257146044,0.015058823529411763,0.0031434695528722205,0.01137254901960785,0.0004893174779966192,0.0,0.0
440,0.5027450980392156,0.015563108833335542,0.014980392156862745,0.002959853908715445,0.010666666666666666,0.0004216031056689776,0.0,0.0
450,0.5035294117647059,0.015417232269882751,0.013568627450980393,0.0027301649787842925,0.009882352941176465,0.00039187343119054247,0.0,0.0
460,0.5046274509803921,0.015645688934598438,0.013176470588235295,0.002804645214065081,0.00933333333333333,0.00039234068902487505,0.0,0.0
470,0.5053333333333333,0.015600441417349306,0.01152941176470588,0.002914107013683134,0.008862745098039219,0.00041573177287073044,0.0,0.0
480,0.5059607843137255,0.015558104760120182,0.010745098039215684,0.0020976691546825796,0.00792156862745098,0.00036471106303720776,0.0,0.0
490,0.5065098039215685,0.01546824814537227,0.00980392156862745,0.0021579427741560027,0.0076078431372549014,0.0003786771028988946,0.0,0.0
500,0.5065882352941176,0.015418123528103988,0.008549019607843137,0.002501358734620411,0.006901960784313724,0.00040835802057236775,0.0,0.0
510,0.5068235294117648,0.015556828954603795,0.007372549019607843,0.002372932912840722,0.004078431372549019,0.00043384671834158575,0.8746520146520147,0.04830501215641738
520,0.5069019607843137,0.015625866519897537,0.006588235294117647,0.00225414403303017,0.004078431372549019,0.0003901162299303322,0.8895970695970696,0.03992276588848423
530,0.5069803921568627,0.015690514054851674,0.005647058823529412,0.0018294067568600943,0.0039215686274509795,0.00036721425688425306,0.908937728937729,0.04046496474954728
540,0.5070588235294118,0.01575857843654174,0.005411764705882353,0.0016842744428754747,0.0038431372549019615,0.00036219056937530285,0.9106227106227106,0.040921910876790625
550,0.5070588235294118,0.01575857843654174,0.004941176470588235,0.0015639442215206023,0.003686274509803921,0.00035641146592265804,0.9239560439560439,0.03073268151717193
560,0.5071372549019607,0.015721621369398815,0.004627450980392157,0.001385894988901193,0.0036078431372549022,0.0003363559448185264,0.928937728937729,0.027296894459602872
570,0.5071372549019607,0.015721621369398815,0.00392156862745098,0.001235634438026375,0.0034509803921568627,0.00030084590290015725,0.9297435897435897,0.027128944208173293
580,0.5071372549019607,0.015721621369398815,0.0033725490196078426,0.0011065656584578604,0.0032941176470588237,0.0002809540361186866,0.9484981684981685,0.01866900910058727
590,0.5071372549019607,0.015721621369398815,0.0032941176470588237,0.001153847056151226,0.002588235294117647,0.00024370520484099176,0.9523809523809523,0.020611443823587636
600,0.5072156862745099,0.015767876790925596,0.003137254901960784,0.001185178917835537,0.002588235294117647,0.00022790673452124753,0.9539194139194139,0.02007376294142983
610,0.5072156862745099,0.015767876790925596,0.0026666666666666666,0.0009312454669957201,0.0021176470588235292,0.00019054428567738798,0.9616849816849817,0.020177811182504078
620,0.5072156862745099,0.015767876790925596,0.002196078431372549,0.0007330968199915601,0.0016470588235294116,0.00015910442816075674,0.9655677655677656,0.020233124298798574
630,0.5072156862745099,0.015767876790925596,0.00203921568627451,0.0006153409877298238,0.0016470588235294116,0.00015833487381512482,0.9718681318681319,0.020415592612993767
640,0.5072156862745099,0.015767876790925596,0.00196078431372549,0.0005662388343550083,0.0016470588235294116,0.00015862389420865232,0.9766300366300367,0.015020902858896333
650,0.5072156862745099,0.015767876790925596,0.0018823529411764704,0.0006153409877298238,0.0016470588235294116,0.0001643904699808677,0.9766300366300367,0.015020902858896333
660,0.5072156862745099,0.015767876790925596,0.0017254901960784314,0.0005951603580122985,0.0016470588235294112,0.00016586982911051158,0.9766300366300367,0.015020902858896333
670,0.5072156862745099,0.015767876790925596,0.0014901960784313723,0.0006276244544508147,0.0017254901960784311,0.00017378134234306925,0.9785347985347985,0.01526998711948041
680,0.5072156862745099,0.015767876790925596,0.0014901960784313723,0.0006276244544508147,0.0014117647058823535,0.00017307705842268387,0.9789010989010989,0.015318326659863362
690,0.5072156862745099,0.015767876790925596,0.001019607843137255,0.0007011613035162702,0.0014117647058823528,0.00018235553151860388,0.9855677655677656,0.013310569062480276
700,0.5072156862745099,0.015767876790925596,0.0009411764705882352,0.0006444280800266212,0.0011764705882352944,0.00017307705842268387,0.9856410256410256,0.013306865662698768
710,0.5072156862745099,0.015767876790925596,0.0008627450980392157,0.0006276244544508147,0.0009411764705882352,0.00017130368112353695,0.9875457875457876,0.01372630551816809
720,0.5072156862745099,0.015767876790925596,0.0008627450980392157,0.0006276244544508147,0.0008627450980392157,0.0001726354219324802,0.9890842490842491,0.011085864221326406
730,0.5072156862745099,0.015767876790925596,0.0007058823529411765,0.0006745251325207631,0.0008627450980392156,0.00017474509803921568,0.9891575091575091,0.011120297111411789
740,0.5072156862745099,0.015767876790925596,0.0007058823529411765,0.0006745251325207631,0.0007843137254901958,0.0001755296896035931,0.9891575091575091,0.011120297111411789
750,0.5072156862745099,0.015767876790925596,0.0006274509803921569,0.0005414278836298117,0.0007058823529411764,0.00016214612618746377,0.9895238095238095,0.011263718563707467
760,0.5072156862745099,0.015767876790925596,0.0004705882352941176,0.000442074015802676,0.0006274509803921569,0.00013354001641688264,0.9898901098901098,0.010897655694745248
770,0.5072156862745099,0.015767876790925596,0.0004705882352941176,0.000442074015802676,0.0006274509803921569,0.00013354001641688264,0.9898901098901098,0.010897655694745248
780,0.5072156862745099,0.015767876790925596,0.0004705882352941176,0.000442074015802676,0.0005490196078431374,0.0001186466456420361,0.9945787545787546,0.0067661974498682935
790,0.5072156862745099,0.015767876790925596,0.000392156862745098,0.00037069033140791247,0.0005490196078431371,0.0001153847056151226,0.9946520146520147,0.006773477905223411
800,0.5072156862745099,0.015767876790925596,0.000392156862745098,0.00037069033140791247,0.0005490196078431371,0.0001153847056151226,0.9946520146520147,0.006773477905223411
810,0.5072156862745099,0.015767876790925596,0.000392156862745098,0.00037069033140791247,0.0005490196078431371,0.0001153847056151226,0.9946520146520147,0.006773477905223411
820,0.5072156862745099,0.015767876790925596,0.000392156862745098,0.00037069033140791247,0.0005490196078431371,0.0001153847056151226,0.9946520146520147,0.006773477905223411
830,0.5072156862745099,0.015767876790925596,0.0002352941176470588,0.0003538318556656734,0.0005490196078431372,0.00011591278482998951,0.9946520146520147,0.006773477905223411
840,0.5072156862745099,0.015767876790925596,0.0002352941176470588,0.0003538318556656734,0.0004705882352941177,0.00011709225563905609,0.9965567765567765,0.00646352469634188
850,0.5072156862745099,0.015767876790925596,0.00015686274509803922,0.00022103700790133805,0.00047058823529411766,0.00010129188200944335,0.9965567765567765,0.00646352469634188
860,0.5072156862745099,0.015767876790925596,0.00015686274509803922,0.00022103700790133805,0.00047058823529411766,0.00010129188200944335,0.9980952380952381,0.0032579333847115857
870,0.5072156862745099,0.015767876790925596,0.00015686274509803922,0.00022103700790133805,0.00047058823529411766,0.00010129188200944335,0.9980952380952381,0.0032579333847115857
880,0.5072156862745099,0.015767876790925596,0.00015686274509803922,0.00022103700790133805,0.00047058823529411766,0.00010129188200944335,0.9980952380952381,0.0032579333847115857
890,0.5072156862745099,0.015767876790925596,0.00015686274509803922,0.00022103700790133805,0.00047058823529411766,0.00010129188200944335,0.9980952380952381,0.0032579333847115857
900,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.0005490196078431372,0.00010129188200944335,0.9980952380952381,0.0032579333847115857
910,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.0004705882352941176,9.90050888676131e-05,0.9980952380952381,0.0032579333847115857
920,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
930,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
940,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
950,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
960,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
970,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
980,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154
990,0.5072156862745099,0.015767876790925596,7.843137254901961e-05,0.00016577775592600352,0.00039215686274509797,9.946665355560212e-05,0.9984615384615385,0.0032517944431639154


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTree4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001980872694951006,0.3,0.001980872694951006,0.0,0.00019808726949510058,0.0,0.0
10,0.3164705882352941,0.0026645046368191797,0.2924705882352941,0.005031020321508602,0.008784313725490211,0.00046657268413334335,0.0,0.0
20,0.3312941176470588,0.0024613639509192954,0.27952941176470586,0.004380494001027868,0.01772549019607844,0.0005656993022321523,0.0,0.0
30,0.3432941176470588,0.004135592966748606,0.2669803921568627,0.006359377233503353,0.02447058823529419,0.0006867282260219284,0.0,0.0
40,0.3540392156862745,0.004677166068299246,0.2525490196078431,0.007251395208868554,0.03301960784313729,0.0007678650362636562,0.0,0.0
50,0.36454901960784314,0.005033144203173066,0.23835294117647055,0.00859081452168209,0.04149019607843141,0.000875401435771096,0.0,0.0
60,0.3734117647058824,0.005610651212805605,0.22415686274509802,0.0075759608184775154,0.046431372549019606,0.0008670597496647266,0.0,0.0
70,0.38235294117647056,0.005823234550929606,0.21262745098039215,0.006394094823560833,0.04988235294117649,0.0008402495887561293,0.0,0.0
80,0.39019607843137255,0.006795989409145062,0.19976470588235293,0.007892793303637721,0.053647058823529464,0.0008565897049107094,0.0,0.0
90,0.39756862745098037,0.006140742649440617,0.1856470588235294,0.007873425407093225,0.05709803921568629,0.0008223237698735448,0.0,0.0
100,0.40572549019607834,0.007213608027397487,0.17435294117647057,0.008607149583886654,0.059450980392156905,0.0008396679249724886,0.0,0.0
110,0.41317647058823526,0.007519320351136925,0.1608627450980392,0.00836023357550408,0.061647058823529444,0.0008129122427774824,0.0,0.0
120,0.4199215686274509,0.008155936125950261,0.15215686274509801,0.009113589307477021,0.06125490196078437,0.0008512256855689889,0.0,0.0
130,0.4258823529411765,0.008582101635638502,0.1411764705882353,0.008281516618500444,0.06149019607843137,0.0006773260660228248,0.0,0.0
140,0.43105882352941177,0.00896903792868799,0.1316862745098039,0.008223980337380397,0.060549019607843146,0.0007574549968717904,0.0,0.0
150,0.43670588235294117,0.009059147230749949,0.12196078431372549,0.008189749261284294,0.057960784313725464,0.0007290033751781577,0.0,0.0
160,0.4415686274509804,0.009322286579790392,0.11482352941176471,0.006986308145445218,0.056470588235294106,0.0006645829700739138,0.0,0.0
170,0.4465098039215686,0.009529778033596953,0.10611764705882354,0.006148693764075661,0.05529411764705883,0.0006735284530244054,0.0,0.0
180,0.45121568627450975,0.009820145907202923,0.10031372549019607,0.006605503391012194,0.05160784313725489,0.00067545253291626,0.0,0.0
190,0.456078431372549,0.010732962845447344,0.09247058823529411,0.006455879544585272,0.05035294117647057,0.0007477171020027902,0.0,0.0
200,0.4594509803921568,0.011695656906468219,0.08439215686274508,0.0065532906573474254,0.04823529411764706,0.0008469100093534723,0.0,0.0
210,0.4634509803921568,0.012312897227445737,0.07858823529411764,0.006410073229138802,0.045568627450980406,0.0009423444344642278,0.0,0.0
220,0.4672156862745098,0.013093178051637722,0.07325490196078431,0.006557948622721475,0.043058823529411774,0.0010666753397109913,0.0,0.0
230,0.47058823529411764,0.013381413237365575,0.06666666666666667,0.00478559160047651,0.04062745098039215,0.0009412907111843492,0.0,0.0
240,0.4735686274509804,0.013683333420581704,0.060705882352941186,0.005137624755194041,0.038039215686274504,0.0009389033140406384,0.0,0.0
250,0.47615686274509805,0.013617678184828699,0.056,0.00515542464021297,0.03498039215686274,0.0009063191192217973,0.0,0.0
260,0.4781960784313725,0.013984084969349567,0.05137254901960784,0.0054996144156197095,0.03145098039215686,0.0008435682733630296,0.0,0.0
270,0.4806274509803921,0.013944177061804315,0.04596078431372549,0.004173445630925902,0.02980392156862744,0.0007042899515442579,0.0,0.0
280,0.48392156862745095,0.014426792739622296,0.042666666666666665,0.003993986438188696,0.027686274509803925,0.0006320122186682342,0.0,0.0
290,0.48580392156862745,0.014160176579744697,0.039764705882352945,0.0036908051110434888,0.02478431372549019,0.0005790631753441072,0.0,0.0
300,0.4883137254901961,0.014743350690291944,0.036627450980392155,0.004779526007137395,0.023215686274509796,0.0006222741396124782,0.0,0.0
310,0.49003921568627445,0.014544419876111978,0.03356862745098039,0.004398580919949359,0.02117647058823529,0.0005778754604770885,0.0,0.0
320,0.4913725490196078,0.014218389156865515,0.03090196078431372,0.004238784462731238,0.019607843137254905,0.0005347314211262654,0.0,0.0
330,0.4927058823529412,0.014309479060767448,0.028235294117647056,0.0040682220089978405,0.018823529411764708,0.0005547984866872384,0.0,0.0
340,0.49458823529411766,0.014587186575334591,0.02603921568627451,0.003458010783885537,0.01701960784313725,0.000485181267328881,0.0,0.0
350,0.496156862745098,0.0143231298905455,0.024235294117647056,0.0024143930146559673,0.016,0.00042304918470702246,0.0,0.0
360,0.4973333333333333,0.01428523808732945,0.02164705882352941,0.0025104978178032583,0.015294117647058823,0.0004086570197122427,0.0,0.0
370,0.49843137254901965,0.014117089656970009,0.019372549019607842,0.002796467593741265,0.01411764705882353,0.0004407250132743136,0.0,0.0
380,0.500078431372549,0.013870402476451311,0.01764705882352941,0.002787718358081225,0.013333333333333332,0.0004231935208370178,0.0,0.0
390,0.5011764705882352,0.01409273443210838,0.01623529411764706,0.002785526755259693,0.012392156862745096,0.00041738114498888633,0.0,0.0
400,0.5022745098039215,0.014034544604370206,0.015372549019607842,0.0033265886103090057,0.01105882352941177,0.0004955186819189757,0.0,0.0
410,0.5028235294117648,0.014242422309429617,0.013411764705882352,0.0027789415764137805,0.010588235294117648,0.00045715134532461237,0.0,0.0
420,0.503921568627451,0.01416675225484696,0.011843137254901959,0.002501358734620411,0.009098039215686275,0.00040384646965292915,0.0,0.0
430,0.5047058823529411,0.01423984926892997,0.011058823529411763,0.0021607710096740004,0.008549019607843138,0.0003915226218616879,0.0,0.0
440,0.5050980392156862,0.01432270349905081,0.01003921568627451,0.0023418451127811216,0.007529411764705882,0.00039167857590964193,0.0,0.0
450,0.5063529411764706,0.014021483946451318,0.009647058823529411,0.0023710018671557666,0.006901960784313727,0.0003949780424481184,0.0,0.0
460,0.5068235294117648,0.014064103858856787,0.009333333333333332,0.002439556727435226,0.0058823529411764705,0.0003940104792818705,0.0,0.0
470,0.5072941176470588,0.013913485190665388,0.00815686274509804,0.0020408551744265113,0.005803921568627451,0.00038980300930180865,0.0,0.0
480,0.5076078431372549,0.014005359027569367,0.0076078431372549014,0.0018168448772837664,0.005411764705882354,0.0003426073622470739,0.0,0.0
490,0.508156862745098,0.014085040264194599,0.006666666666666666,0.0016623761188824047,0.0052549019607843125,0.00031337404377607933,0.0,0.0
500,0.508156862745098,0.014085040264194599,0.0058823529411764705,0.001853451657039562,0.004784313725490196,0.0003127888443041205,0.0,0.0
510,0.508156862745098,0.014085040264194599,0.004470588235294118,0.0015833487381512483,0.002980392156862745,0.00025711887077791763,0.9438095238095238,0.027887860937103524
520,0.508156862745098,0.014085040264194599,0.0034509803921568627,0.0014661936399831203,0.0029803921568627443,0.00022757152808225973,0.9504029304029304,0.026493583408561467
530,0.508156862745098,0.014085040264194599,0.002588235294117647,0.0012368694552642283,0.002509803921568628,0.0002347705432250112,0.9571428571428572,0.027308847897758927
540,0.508156862745098,0.014085040264194599,0.0022745098039215687,0.0008362242215530673,0.0016470588235294116,0.00018982176419132614,0.9641025641025641,0.027737421820328217
550,0.508156862745098,0.014085040264194599,0.00196078431372549,0.0008288887796300176,0.0013333333333333335,0.0001708574608263589,0.9696703296703296,0.024817693802401126
560,0.508156862745098,0.014085040264194599,0.00196078431372549,0.0008288887796300176,0.001176470588235294,0.00017820573296132902,0.97003663003663,0.025002986649448063
570,0.508156862745098,0.014085040264194599,0.001803921568627451,0.0007011613035162702,0.0011764705882352938,0.00015785199719866658,0.9763369963369963,0.021832988877545534
580,0.508156862745098,0.014085040264194599,0.001803921568627451,0.0007011613035162702,0.0010196078431372552,0.00014023226070325402,0.9767032967032967,0.02187900514659122
590,0.508156862745098,0.014085040264194599,0.0017254901960784314,0.0007330968199915601,0.0010980392156862747,0.00014023226070325402,0.9767032967032967,0.02187900514659122
600,0.508156862745098,0.014085040264194599,0.001568627450980392,0.0006053347763550523,0.0010980392156862745,0.00012888561600532425,0.9767032967032967,0.02187900514659122
610,0.508156862745098,0.014085040264194599,0.0013333333333333333,0.0005553486092682907,0.0010980392156862745,0.0001341104590666402,0.9771428571428571,0.022054863749425037
620,0.508156862745098,0.014085040264194599,0.0009411764705882352,0.0004817389901122668,0.00031372549019607855,5.635360082575425e-05,0.9806593406593407,0.022144555281094686
630,0.508156862745098,0.014085040264194599,0.0008627450980392157,0.0004590178211053164,0.00015686274509803927,4.973332677780106e-05,0.9893772893772894,0.009856452744329652
640,0.508156862745098,0.014085040264194599,0.0007058823529411765,0.0003868147638273416,0.00015686274509803917,4.590178211053163e-05,0.9894505494505494,0.009894087603193026
650,0.508156862745098,0.014085040264194599,0.0007058823529411765,0.0003868147638273416,0.00015686274509803917,4.590178211053163e-05,0.9897435897435898,0.009787964299797424
660,0.508156862745098,0.014085040264194599,0.0006274509803921569,0.0004135223766822257,0.0002352941176470588,4.590178211053163e-05,0.9897435897435898,0.009787964299797424
670,0.508156862745098,0.014085040264194599,0.0006274509803921569,0.0004135223766822257,7.843137254901964e-05,4.590178211053164e-05,0.9901098901098901,0.009939892254501653
680,0.508156862745098,0.014085040264194599,0.0006274509803921569,0.0004135223766822257,7.843137254901964e-05,4.590178211053164e-05,0.9901098901098901,0.009939892254501653
690,0.508156862745098,0.014085040264194599,0.0005490196078431372,0.0003538318556656734,7.843137254901964e-05,4.135223766822257e-05,0.9901831501831502,0.009918292371329688
700,0.508156862745098,0.014085040264194599,0.0005490196078431372,0.0003538318556656734,7.843137254901964e-05,4.135223766822257e-05,0.9901831501831502,0.009918292371329688
710,0.508156862745098,0.014085040264194599,0.0005490196078431372,0.0003538318556656734,7.843137254901964e-05,4.135223766822257e-05,0.9901831501831502,0.009918292371329688
720,0.508156862745098,0.014085040264194599,0.0005490196078431372,0.0003538318556656734,7.843137254901964e-05,4.135223766822257e-05,0.9901831501831502,0.009918292371329688
730,0.508156862745098,0.014085040264194599,0.0004705882352941176,0.00036654840999578007,7.843137254901964e-05,4.315885548312005e-05,0.9902564102564102,0.009952749378855678
740,0.508156862745098,0.014085040264194599,0.00031372549019607844,0.00027071394181490586,0.00015686274509803917,3.6654840999578e-05,0.9902564102564102,0.009952749378855678
750,0.508156862745098,0.014085040264194599,0.00031372549019607844,0.00027071394181490586,7.843137254901958e-05,3.7069033140791246e-05,0.9917948717948718,0.010050641735283085
760,0.508156862745098,0.014085040264194599,0.00015686274509803922,0.00022103700790133805,7.843137254901958e-05,2.5322970502360837e-05,0.9933333333333333,0.009975209471030153
770,0.508156862745098,0.014085040264194599,0.00015686274509803922,0.00022103700790133805,0.0,2.2103700790133804e-05,0.9936996336996337,0.010059650300057886
780,0.508156862745098,0.014085040264194599,0.00015686274509803922,0.00022103700790133805,0.0,2.2103700790133804e-05,0.9983882783882784,0.0032382478063936447
790,0.508156862745098,0.014085040264194599,7.843137254901961e-05,0.00016577775592600352,0.0,1.657777559260035e-05,0.9984615384615385,0.0032517944431639154
800,0.508156862745098,0.014085040264194599,7.843137254901961e-05,0.00016577775592600352,0.0,1.657777559260035e-05,0.9984615384615385,0.0032517944431639154
810,0.508156862745098,0.014085040264194599,7.843137254901961e-05,0.00016577775592600352,0.0,1.657777559260035e-05,0.9984615384615385,0.0032517944431639154
820,0.508156862745098,0.014085040264194599,7.843137254901961e-05,0.00016577775592600352,0.0,1.657777559260035e-05,0.9984615384615385,0.0032517944431639154
830,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,0.9984615384615385,0.0032517944431639154
840,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,0.9984615384615385,0.0032517944431639154
850,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
860,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
870,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
880,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
890,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
900,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
910,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
920,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
930,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
940,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
950,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
960,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
970,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
980,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0
990,0.508156862745098,0.014085040264194599,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTreeTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001965133660082823,0.3,0.001965133660082823,0.0,0.0001965133660082823,0.0,0.0
10,0.31671025104602507,0.00262826310637454,0.2926255230125523,0.004696638743910397,0.008786610878661116,0.0004208067969586401,0.0,0.0
20,0.33177301255230124,0.0026329087363478974,0.2798378661087866,0.004551614054880614,0.01796548117154817,0.0004882892779505839,0.0,0.0
30,0.34361924686192474,0.0034518416220436967,0.2672071129707113,0.005675723841654999,0.02502615062761504,0.0005439617598335559,0.0,0.0
40,0.3549163179916318,0.003157865529732739,0.2526935146443515,0.006250817959902964,0.034597280334727976,0.000564116812415748,0.0,0.0
50,0.35664225941422595,0.0030794943662431884,0.23009937238493725,0.007155970155750129,0.0415010460251046,0.0006281777877907264,0.0,0.0
60,0.357505230125523,0.0034875034540412363,0.013179916317991633,0.001598165298080081,0.10904811715481173,0.0005425839629797011,0.0,0.0
70,0.35813284518828453,0.0033462281402277293,0.009021966527196652,0.001084548361006837,0.10826359832635984,0.00046852410945187503,0.0,0.0
80,0.3582897489539749,0.0033626223882092126,0.00549163179916318,0.0011327738187279848,0.10857740585774059,0.0004671854197588859,0.0,0.0
90,0.35844665271966525,0.003366254711588736,0.0034518828451882847,0.001025174461798576,0.1078713389121339,0.0004614278357269295,0.0,0.0
100,0.35852510460251047,0.0034162546754593556,0.002196652719665272,0.0011273667529210776,0.10779288702928869,0.0004636406147634925,0.0,0.0
110,0.35852510460251047,0.0034162546754593556,0.00031380753138075313,0.000366644264705507,0.10771443514644351,0.0004246013444132969,0.0,0.0
120,0.35852510460251047,0.0034162546754593556,0.00015690376569037657,0.0002210948104661658,0.10755753138075316,0.0004288968644309602,0.0,0.0
130,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
140,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
150,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
160,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
170,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
180,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
190,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
200,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10755753138075314,0.00041690444398157053,0.0,0.0
210,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.10285041841004185,0.00045408616664854054,0.0,0.0
220,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.09524058577405858,0.00035409698886979256,0.0,0.0
230,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.08825836820083682,0.0004010677534776249,0.0,0.0
240,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.08025627615062761,0.0004136674450265014,0.0,0.0
250,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.07319560669456067,0.0004670873162153498,0.0,0.0
260,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004864016736401674,0.00017790921168325618,0.0,0.0
270,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
280,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
290,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
300,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
310,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
320,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
330,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
340,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
350,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
360,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
370,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
380,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
390,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
400,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004785564853556485,0.00017027530380809262,0.0,0.0
410,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.004314853556485356,0.00016628108406708153,0.0,0.0
420,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0035303347280334725,0.00015486503891257573,0.0,0.0
430,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.003059623430962343,0.0001591460349672841,0.0,0.0
440,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0028242677824267784,0.0001466577058822028,0.0,0.0
450,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.002432008368200837,0.00012470315714846223,0.0,0.0
460,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0007060669456066946,7.185581340150388e-05,0.0,0.0
470,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0007060669456066946,7.185581340150388e-05,0.0,0.0
480,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0007060669456066946,7.185581340150388e-05,0.0,0.0
490,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0007060669456066946,7.185581340150388e-05,0.0,0.0
500,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0007060669456066946,7.185581340150388e-05,0.0,0.0
510,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
520,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
530,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
540,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
550,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
560,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
570,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
580,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
590,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
600,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
610,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
620,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
630,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
640,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
650,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
660,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
670,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
680,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
690,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
700,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
710,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
720,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
730,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
740,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
750,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
760,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
770,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
780,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
790,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
800,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
810,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
820,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
830,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
840,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
850,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
860,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
870,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
880,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
890,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
900,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
910,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
920,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
930,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
940,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
950,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
960,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
970,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
980,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0
990,0.35852510460251047,0.0034162546754593556,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTreeTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001980872694951006,0.3,0.001980872694951006,0.0,0.00019808726949510058,0.0,0.0
10,0.3169411764705882,0.002844107325082148,0.2928627450980392,0.005190841301020466,0.0085490196078431,0.0004708723836513515,0.0,0.0
20,0.3323921568627451,0.0024934111003174883,0.2803921568627451,0.004470538374678952,0.018196078431372553,0.000530632703752253,0.0,0.0
30,0.34407843137254895,0.004046018883259307,0.2676078431372549,0.006132532265223409,0.025098039215686263,0.0006077512920566602,0.0,0.0
40,0.35662745098039217,0.004135592966748604,0.2544313725490196,0.0065065276034073916,0.033254901960784344,0.0006438592159345611,0.0,0.0
50,0.35788235294117643,0.004135592966748604,0.23058823529411765,0.0073392941176470584,0.04070588235294115,0.0006943561941970695,0.0,0.0
60,0.3583529411764706,0.004153275967619593,0.012,0.0017657038858143379,0.1007843137254902,0.0005607112485734671,0.0,0.0
70,0.35905882352941176,0.004104092404864476,0.00807843137254902,0.0017483244875601278,0.08533333333333333,0.0004957651166883656,0.0,0.0
80,0.3592941176470588,0.004226158805461665,0.004705882352941176,0.0015032141721545856,0.07223529411764705,0.0005337311476901173,0.0,0.0
90,0.3595294117647058,0.004173445630925902,0.0025098039215686275,0.0010715166509468904,0.0615686274509804,0.00042377037374862717,0.0,0.0
100,0.35960784313725486,0.0042463418379822026,0.0012549019607843138,0.0005064594100472167,0.05168627450980392,0.0005214611566705481,0.0,0.0
110,0.35968627450980395,0.00420261052544777,0.0005490196078431372,0.0004315885548312004,0.01741176470588235,0.00029701526660283933,0.0,0.0
120,0.35968627450980395,0.00420261052544777,0.000392156862745098,0.00037069033140791247,0.015294117647058823,0.0002458881485385083,0.0,0.0
130,0.35968627450980395,0.00420261052544777,0.00015686274509803922,0.00022103700790133805,0.013176470588235293,0.0002237829145254962,0.0,0.0
140,0.35968627450980395,0.00420261052544777,7.843137254901961e-05,0.00016577775592600352,0.01192156862745098,0.00018828733633524436,0.0,0.0
150,0.35968627450980395,0.00420261052544777,0.0,0.0,0.010588235294117647,0.00016806445368393633,0.0,0.0
160,0.35968627450980395,0.00420261052544777,0.0,0.0,0.01003921568627451,0.00016906080247726277,0.0,0.0
170,0.35968627450980395,0.00420261052544777,0.0,0.0,0.009960784313725489,0.00016951175233800083,0.0,0.0
180,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00980392156862745,0.0001643904699808677,0.0,0.0
190,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00980392156862745,0.0001643904699808677,0.0,0.0
200,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00980392156862745,0.0001643904699808677,0.0,0.0
210,0.35968627450980395,0.00420261052544777,0.0,0.0,0.009411764705882352,0.00016760960994416848,0.0,0.0
220,0.35968627450980395,0.00420261052544777,0.0,0.0,0.008862745098039216,0.00016025183072847004,0.0,0.0
230,0.35968627450980395,0.00420261052544777,0.0,0.0,0.008392156862745097,0.00017130368112353698,0.0,0.0
240,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00792156862745098,0.00017378134234306925,0.0,0.0
250,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0076078431372549014,0.00016214612618746377,0.0,0.0
260,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
270,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
280,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
290,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
300,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
310,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
320,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
330,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
340,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
350,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
360,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
370,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
380,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
390,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
400,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
410,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
420,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
430,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
440,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
450,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
460,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
470,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
480,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
490,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
500,0.35968627450980395,0.00420261052544777,0.0,0.0,0.00031372549019607844,2.7071394181490585e-05,0.0,0.0
510,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
520,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
530,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
540,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
550,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
560,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
570,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
580,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
590,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
600,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
610,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
620,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
630,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
640,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
650,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
660,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
670,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
680,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
690,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
700,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
710,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
720,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
730,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
740,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
750,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
760,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
770,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
780,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
790,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
800,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
810,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
820,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
830,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
840,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
850,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
860,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
870,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
880,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
890,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
900,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
910,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
920,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
930,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
940,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
950,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
960,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
970,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
980,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0
990,0.35968627450980395,0.00420261052544777,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0TernaryTreeTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.001980872694951006,0.3,0.001980872694951006,0.0,0.00019808726949510058,0.0,0.0
10,0.3164705882352941,0.0026645046368191797,0.2924705882352941,0.005031020321508602,0.008784313725490211,0.00046657268413334335,0.0,0.0
20,0.3312941176470588,0.0024613639509192954,0.27952941176470586,0.004380494001027868,0.01772549019607844,0.0005656993022321523,0.0,0.0
30,0.3432941176470588,0.004135592966748606,0.2669803921568627,0.006359377233503353,0.02447058823529419,0.0006867282260219284,0.0,0.0
40,0.3540392156862745,0.004677166068299246,0.2525490196078431,0.007251395208868554,0.03301960784313729,0.0007678650362636562,0.0,0.0
50,0.35537254901960785,0.004876922493847505,0.2291764705882353,0.007926573250560507,0.04149019607843138,0.0008257329948404427,0.0,0.0
60,0.355764705882353,0.005041630782588417,0.01011764705882353,0.0023503053283205947,0.10007843137254901,0.0006301735633934512,0.0,0.0
70,0.3558431372549019,0.005106923621663893,0.0055686274509803915,0.0016289767657001989,0.0843921568627451,0.0006781595875143542,0.0,0.0
80,0.35607843137254896,0.005265600740102829,0.002901960784313726,0.001308839617790522,0.06980392156862746,0.0005874398971911897,0.0,0.0
90,0.35623529411764704,0.005322128690686716,0.0018823529411764704,0.001240567130046677,0.05788235294117647,0.0005081448037572992,0.0,0.0
100,0.3563137254901961,0.005357868224988355,0.0010980392156862745,0.0006153409877298238,0.046431372549019606,0.0004925208490507907,0.0,0.0
110,0.3563137254901961,0.005357868224988355,0.00015686274509803922,0.00022103700790133805,0.009254901960784313,0.00021825655749696678,0.0,0.0
120,0.3563137254901961,0.005357868224988355,0.0,0.0,0.005490196078431373,0.00020969411764705883,0.0,0.0
130,0.3563137254901961,0.005357868224988355,0.0,0.0,0.003137254901960784,0.00021114530532681346,0.0,0.0
140,0.3563137254901961,0.005357868224988355,0.0,0.0,0.002196078431372549,0.0001499145926069541,0.0,0.0
150,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0010980392156862745,7.892599859933329e-05,0.0,0.0
160,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0004705882352941176,5.0645941004721675e-05,0.0,0.0
170,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0004705882352941176,5.0645941004721675e-05,0.0,0.0
180,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
190,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
200,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
210,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
220,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
230,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
240,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
250,0.3563137254901961,0.005357868224988355,0.0,0.0,0.000392156862745098,3.7069033140791246e-05,0.0,0.0
260,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
270,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
280,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
290,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
300,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
310,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
320,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
330,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
340,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
350,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
360,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
370,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
380,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
390,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
400,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
410,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
420,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
430,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
440,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
450,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
460,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
470,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
480,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
490,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
500,0.3563137254901961,0.005357868224988355,0.0,0.0,0.00015686274509803922,2.2103700790133804e-05,0.0,0.0
510,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
520,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
530,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
540,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
550,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
560,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
570,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
580,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
590,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
600,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
610,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
620,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
630,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
640,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
650,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
660,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
670,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
680,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
690,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
700,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
710,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
720,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
730,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
740,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
750,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
760,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
770,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
780,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
790,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
800,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
810,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
820,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
830,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
840,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
850,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
860,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
870,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
880,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
890,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
900,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
910,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3563137254901961,0.005357868224988355,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandom0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0028955011284055657,0.3,0.0028955011284055657,0.0,0.0002895501128405566,0.0,0.0
10,0.31502225519287835,0.0042574929710646765,0.2885385756676558,0.0063986192787693135,0.006676557863501464,0.0005466122544769355,0.0,0.0
20,0.32748516320474774,0.00443567165361611,0.2724035608308605,0.007336170729481168,0.006899109792284863,0.0006825762234258574,0.0,0.0
30,0.339280415430267,0.00416997092699517,0.261053412462908,0.007431071243016619,0.006454005934718121,0.0008179199851323553,0.0,0.0
40,0.35063056379821955,0.005205789495994547,0.24870178041543023,0.00880911433395223,0.005118694362017784,0.0009232921166486824,0.0,0.0
50,0.3627596439169139,0.004896083962423996,0.23568249258160234,0.00974056027909204,0.005897626112759624,0.0009058179444252563,0.0,0.0
60,0.37299703264094947,0.0046488013287006484,0.22299703264094953,0.010396218315531886,0.006008902077151351,0.0009721610983642861,0.0,0.0
70,0.38178783382789316,0.00519396888697142,0.21086795252225518,0.01013304084743412,0.005786350148367925,0.0009640660961551865,0.0,0.0
80,0.3896884272997032,0.006070820128981948,0.19962908011869435,0.009545512627960679,0.006231454005934722,0.0009569950415029371,0.0,0.0
90,0.3985905044510385,0.007583359763686349,0.19150593471810085,0.011254987395747268,0.006899109792284891,0.0011318160028055719,0.0,0.0
100,0.403820474777448,0.0069369681401165425,0.17770771513353112,0.010738522837502153,0.00500741839762614,0.0011322232334173908,0.0,0.0
110,0.4104970326409495,0.007515375404198637,0.16836053412462906,0.010240444185691014,0.004673590504451042,0.001097741231319442,0.0,0.0
120,0.4165059347181009,0.0084443119131345,0.15845697329376854,0.010205270597845003,0.004562314540059315,0.0011005373164176332,0.0,0.0
130,0.4225148367952522,0.009196901830863927,0.15,0.010685446016058007,0.004228486646884272,0.0011171393657117472,0.0,0.0
140,0.42674332344213645,0.010181452187090436,0.14143175074183972,0.011667924625548968,0.005229970326409511,0.0011322232334173908,0.0,0.0
150,0.4334198813056379,0.010665005851661354,0.13419881305637982,0.01167187489976769,0.004005934718100873,0.0011638122796140057,0.0,0.0
160,0.4387611275964391,0.010424853616786843,0.1281899109792285,0.010118168544514729,0.003560830860534131,0.001071072616886092,0.0,0.0
170,0.4439910979228486,0.010582560004914005,0.12162462908011869,0.01156527537063253,0.004228486646884258,0.0010899868196474123,0.0,0.0
180,0.4486646884272996,0.010924370857346943,0.11594955489614242,0.011224089202646809,0.0034495548961424316,0.001127463057480989,0.0,0.0
190,0.45411721068249256,0.010848997345399609,0.11083086053412461,0.009874677117512156,0.0036721068249258304,0.0009851307280429491,0.0,0.0
200,0.45767804154302666,0.011734112735418916,0.1043768545994065,0.008714761440940383,0.0036721068249258165,0.0008955816136878832,0.0,0.0
210,0.460459940652819,0.01239019085614499,0.09792284866468841,0.009703891589434695,0.0030044510385756756,0.0009867516251604108,0.0,0.0
220,0.46446587537091977,0.012864305476296557,0.093026706231454,0.00891971145381027,0.002559347181008906,0.0008761538751825417,0.0,0.0
230,0.46713649851632044,0.013243814877011227,0.08801928783382787,0.007991042243214307,0.0023367952522255347,0.0009053767689957737,0.0,0.0
240,0.4693620178041542,0.013623580482101102,0.0824554896142433,0.007620956414858585,0.003115727002967375,0.0008128316106849933,0.0,0.0
250,0.47169881305637973,0.014183483944825645,0.07755934718100889,0.008758732140477095,0.001446587537091995,0.0008304490293485549,0.0,0.0
260,0.4754821958456973,0.013892752307895393,0.07533382789317507,0.008163026860831963,0.00166913946587538,0.0008771004434769233,0.0,0.0
270,0.4775964391691394,0.013962261187342413,0.07054896142433234,0.007545983070992734,0.0011127596439169107,0.0008058064690942286,0.0,0.0
280,0.48048961424332337,0.013740384404177595,0.06609792284866468,0.007372943745501411,0.0020029673590504365,0.0007775455020268444,0.0,0.0
290,0.4827151335311572,0.013735910311908234,0.06275964391691394,0.007187197434547612,0.0005563798219584554,0.0007539871477642968,0.0,0.0
300,0.484606824925816,0.014043248314710164,0.05841988130563798,0.006486393317569834,0.0011127596439169107,0.0007005739968317135,0.0,0.0
310,0.4877225519287834,0.014064241690256678,0.05608308605341245,0.006607969499586535,0.0011127596439169107,0.0007083828712624792,0.0,0.0
320,0.49017062314540055,0.014756096367870283,0.05463649851632047,0.00649775469247267,0.001669139465875366,0.0007170072803508185,0.0,0.0
330,0.4922848664688427,0.015239493030348113,0.051409495548961424,0.005896187065908943,0.0011127596439169107,0.0006751517752389782,0.0,0.0
340,0.4948442136498516,0.015295252491844723,0.050185459940652814,0.005680085064800381,0.0008902077151335328,0.0005755335497417031,0.0,0.0
350,0.496847181008902,0.015574804606461044,0.049072700296735904,0.00486396575838753,0.0005563798219584554,0.0005071219296341054,0.0,0.0
360,0.49740356083086046,0.01563290688984923,0.04484421364985162,0.004665299362415445,0.001001483679525239,0.0005209920373079629,0.0,0.0
370,0.4996290801186943,0.015419127018951954,0.04272997032640949,0.003746835299620094,0.0011127596439169107,0.0004297011515292948,0.0,0.0
380,0.5005192878338278,0.015422315753764028,0.03983679525222551,0.003072643404872447,0.0008902077151335328,0.00037468352996200945,0.0,0.0
390,0.5020771513353115,0.0158895144376605,0.03816765578635014,0.0027618649851596177,0.0005563798219584623,0.0002970939263028784,0.0,0.0
400,0.5031899109792284,0.016039669469725445,0.03560830860534124,0.0022174893711585453,0.0012240356083086101,0.0002858110686884408,0.0,0.0
410,0.5044139465875371,0.015781803463363296,0.03482937685459941,0.0022188748691826053,0.0008902077151335328,0.00025392431962225416,0.0,0.0
420,0.5057492581602373,0.016231848007914718,0.03360534124629079,0.0027785062182017445,0.0005563798219584623,0.0002761864985159618,0.0,0.0
430,0.5068620178041543,0.015979969093166704,0.032047477744807124,0.002991556715555638,0.0006676557863501409,0.00033114177957452746,0.0,0.0
440,0.508753709198813,0.01608558902966885,0.030489614243323436,0.0028741947231908063,0.0011127596439169177,0.0003060617357141878,0.0,0.0
450,0.5097551928783383,0.016080429625367595,0.028820474777448066,0.0029008032773773047,0.0010014836795252217,0.0003052573670810604,0.0,0.0
460,0.5109792284866468,0.016169436197423937,0.026038575667655783,0.0030606173571418776,0.0010014836795252252,0.0002913489066516456,0.0,0.0
470,0.5120919881305638,0.01626797115084866,0.024703264094955484,0.0028005407124992456,0.00044510385756676984,0.0002937650377454397,0.0,0.0
480,0.513093471810089,0.01645449583659805,0.023701780415430265,0.0029761070165656035,0.0004451038575667629,0.0003156516477712617,0.0,0.0
490,0.5137611275964391,0.01656098648937108,0.022255192878338277,0.0028049268400301974,0.0007789317507418403,0.0002784031191281945,0.0,0.0
500,0.5138724035608307,0.016511736172206304,0.020363501483679523,0.002716990106844462,0.0004451038575667629,0.00027169901068444625,0.0,0.0
510,0.5138724035608307,0.016511736172206304,0.018026706231454002,0.0022119387006979,0.002336795252225521,0.0002761864985159618,0.98212890625,0.0024238242187468524
520,0.5138724035608307,0.016511736172206304,0.016246290801186943,0.00233100221318583,0.00322700296735905,0.0002384445605864453,0.98291015625,0.0020925993988966684
530,0.5138724035608307,0.016511736172206304,0.01446587537091988,0.0024792284866468842,0.003338278931750741,0.0002429137899222962,0.984375,0.002131821541765985
540,0.5138724035608307,0.016511736172206304,0.0129080118694362,0.0027203814001638973,0.0028931750741839762,0.00026190793153559825,0.9861328125,0.002298514919986891
550,0.5138724035608307,0.016511736172206304,0.011683976261127596,0.0024100855431096893,0.002670623145400593,0.0002587202923066246,0.98740234375,0.0022705400652951167
560,0.5138724035608307,0.016511736172206304,0.010237388724035606,0.0026424435543461644,0.0025593471810089023,0.0003081632141983719,0.98876953125,0.0027044532079388366
570,0.5138724035608307,0.016511736172206304,0.009347181008902077,0.0025331843873112473,0.0013353115727002957,0.00025088028344884804,0.990625,0.002201735820892234
580,0.5138724035608307,0.016511736172206304,0.008679525222551927,0.0021839737493534774,0.0010014836795252235,0.0002455562865232811,0.99150390625,0.0021550122020402534
590,0.5138724035608307,0.016511736172206304,0.007455489614243322,0.002105155522513719,0.0016691394658753696,0.00023467701644058067,0.9919921875,0.0020595352744915544
600,0.5138724035608307,0.016511736172206304,0.006342729970326409,0.002134153521129639,0.0020029673590504444,0.00023058157805831348,0.99267578125,0.0020235935366055115
610,0.5138724035608307,0.016511736172206304,0.005563798219584569,0.0020141347439386775,0.0017804154302670612,0.00020504283796506906,0.9935546875,0.0017994644894330281
620,0.5138724035608307,0.016511736172206304,0.0048961424332344215,0.0017946600563440236,0.0013353115727002957,0.0001894623749238043,0.99453125,0.0016627296965969283
630,0.5138724035608307,0.016511736172206304,0.004784866468842729,0.0016833212892462463,0.0004451038575667655,0.00021627627538706285,0.99541015625,0.001898049604308338
640,0.5138724035608307,0.016511736172206304,0.004451038575667655,0.0016814945700003444,0.0004451038575667664,0.00017946600563440237,0.995703125,0.00157500114319775
650,0.5138724035608307,0.016511736172206304,0.0040059347181008904,0.0015758222777827976,0.0007789317507418386,0.00016833212892462465,0.99580078125,0.001477289777281211
660,0.5138724035608307,0.016511736172206304,0.003560830860534124,0.0014370973615954034,0.0006676557863501478,0.000152023412087235,0.9962890625,0.0013341637987864113
670,0.5138724035608307,0.016511736172206304,0.0028931750741839762,0.0012246485328110844,0.0011127596439169142,0.00013669522531004606,0.996484375,0.0011996429929553522
680,0.5138724035608307,0.016511736172206304,0.002670623145400593,0.001273850661065248,0.0010014836795252222,0.00014046530597871667,0.99677734375,0.0012327293779903
690,0.5138724035608307,0.016511736172206304,0.002670623145400593,0.001273850661065248,0.0,0.0001273850661065248,0.99765625,0.0011179366478619496
700,0.5138724035608307,0.016511736172206304,0.0020029673590504452,0.0011522412768271678,0.0006676557863501478,0.0001273850661065248,0.99765625,0.0011179366478619496
710,0.5138724035608307,0.016511736172206304,0.0018916913946587536,0.0010547653169825282,0.0005563798219584571,0.00012044050140232441,0.9978515625,0.001056990858661024
720,0.5138724035608307,0.016511736172206304,0.001780415430267062,0.001004011014778339,0.0003338278931750739,0.00010778230211965525,0.99814453125,0.0009459019743313496
730,0.5138724035608307,0.016511736172206304,0.0016691394658753707,0.0008765396375094368,0.00033382789317507456,9.792167924847993e-05,0.9982421875,0.0008593647371546285
740,0.5138724035608307,0.016511736172206304,0.0013353115727002965,0.0005866925411014515,0.00033382789317507413,8.76539637509437e-05,0.99853515625,0.0007692548381267715
750,0.5138724035608307,0.016511736172206304,0.0011127596439169138,0.0004958456973293768,0.0005563798219584569,8.76539637509437e-05,0.99853515625,0.0007692548381267715
760,0.5138724035608307,0.016511736172206304,0.0011127596439169138,0.0004958456973293768,0.00022255192878338275,5.8669254110145154e-05,0.998828125,0.0005148838186228885
770,0.5138724035608307,0.016511736172206304,0.0011127596439169138,0.0004958456973293768,0.0,4.9584569732937685e-05,0.9990234375,0.00043515625
780,0.5138724035608307,0.016511736172206304,0.0010014836795252226,0.0005488006200443551,0.00011127596439169116,4.9584569732937685e-05,0.9990234375,0.00043515625
790,0.5138724035608307,0.016511736172206304,0.0010014836795252226,0.0005488006200443551,0.0,5.488006200443552e-05,0.99912109375,0.0004816297108201763
800,0.5138724035608307,0.016511736172206304,0.0010014836795252226,0.0005488006200443551,0.0,5.488006200443552e-05,0.99912109375,0.0004816297108201763
810,0.5138724035608307,0.016511736172206304,0.0010014836795252226,0.0005488006200443551,0.0,5.488006200443552e-05,0.99912109375,0.0004816297108201763
820,0.5138724035608307,0.016511736172206304,0.000890207715133531,0.0005866925411014515,0.0001112759643916916,5.488006200443552e-05,0.99912109375,0.0004816297108201763
830,0.5138724035608307,0.016511736172206304,0.000890207715133531,0.0005866925411014515,0.0001112759643916916,5.488006200443552e-05,0.99912109375,0.0004816297108201763
840,0.5138724035608307,0.016511736172206304,0.000890207715133531,0.0005866925411014515,0.0,5.8669254110145154e-05,0.99921875,0.0005148838186228885
850,0.5138724035608307,0.016511736172206304,0.000890207715133531,0.0005866925411014515,0.0,5.8669254110145154e-05,0.99921875,0.0005148838186228885
860,0.5138724035608307,0.016511736172206304,0.0005563798219584569,0.0005259237825056621,0.00033382789317507413,5.8669254110145154e-05,0.99921875,0.0005148838186228885
870,0.5138724035608307,0.016511736172206304,0.0004451038575667655,0.0005200473546861493,0.00033382789317507413,5.020055073891694e-05,0.99931640625,0.0004405621249743492
880,0.5138724035608307,0.016511736172206304,0.0004451038575667655,0.0005200473546861493,0.00011127596439169138,5.259237825056622e-05,0.99951171875,0.00046155290287606287
890,0.5138724035608307,0.016511736172206304,0.00033382789317507413,0.0005020055073891694,0.00011127596439169138,5.2004735468614936e-05,0.999609375,0.0004563957253365426
900,0.5138724035608307,0.016511736172206304,0.00033382789317507413,0.0005020055073891694,0.00011127596439169138,5.2004735468614936e-05,0.999609375,0.0004563957253365426
910,0.5138724035608307,0.016511736172206304,0.00033382789317507413,0.0005020055073891694,0.0,5.020055073891694e-05,0.99970703125,0.0004405621249743492
920,0.5138724035608307,0.016511736172206304,0.00033382789317507413,0.0005020055073891694,0.0,5.020055073891694e-05,0.99970703125,0.0004405621249743492
930,0.5138724035608307,0.016511736172206304,0.00022255192878338275,0.00031360035431106007,0.00011127596439169138,5.020055073891694e-05,0.99970703125,0.0004405621249743492
940,0.5138724035608307,0.016511736172206304,0.00022255192878338275,0.00031360035431106007,0.00011127596439169138,5.020055073891694e-05,0.99970703125,0.0004405621249743492
950,0.5138724035608307,0.016511736172206304,0.00022255192878338275,0.00031360035431106007,0.0,3.136003543110601e-05,0.9998046875,0.00027521697761152933
960,0.5138724035608307,0.016511736172206304,0.00011127596439169138,0.00023520026573329504,0.00011127596439169138,3.136003543110601e-05,0.9998046875,0.00027521697761152933
970,0.5138724035608307,0.016511736172206304,0.00011127596439169138,0.00023520026573329504,0.0,2.3520026573329507e-05,0.99990234375,0.00020641273320864696
980,0.5138724035608307,0.016511736172206304,0.00011127596439169138,0.00023520026573329504,0.0,2.3520026573329507e-05,0.99990234375,0.00020641273320864696
990,0.5138724035608307,0.016511736172206304,0.00011127596439169138,0.00023520026573329504,0.0,2.3520026573329507e-05,0.99990234375,0.00020641273320864696


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandom1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002897637125864279,0.3,0.002897637125864279,0.0,0.0002897637125864279,0.0,0.0
10,0.315139146567718,0.004097127126435529,0.2886456400742115,0.006195905182058146,0.006679035250463816,0.000521480326961676,0.0,0.0
20,0.32816326530612244,0.004292878294991653,0.27294990723562146,0.0073723428748539935,0.006679035250463872,0.0006436928882947424,0.0,0.0
30,0.33940630797773647,0.004273490771980998,0.26081632653061226,0.007457373692221583,0.006345083487940606,0.000805189266877322,0.0,0.0
40,0.3520964749536178,0.0050347623857302905,0.24968460111317256,0.007724776519584821,0.005343228200371003,0.0008708464744803701,0.0,0.0
50,0.3628942486085343,0.005142945232120314,0.23432282003710575,0.008992034550133844,0.006456400742115037,0.0008255951806649433,0.0,0.0
60,0.37257884972170685,0.005827557203576501,0.22163265306122448,0.010773383357162453,0.006456400742115037,0.0010162254949768778,0.0,0.0
70,0.38003710575139144,0.005097293331698566,0.20705009276437847,0.009970073269250023,0.005120593692022279,0.0010435502637018755,0.0,0.0
80,0.3876066790352504,0.004932939773374693,0.195139146567718,0.008447445238519707,0.005343228200371031,0.0009447054309560611,0.0,0.0
90,0.39395176252319103,0.005925946048234165,0.18300556586270872,0.00937351745519028,0.004897959183673473,0.0009185259066628389,0.0,0.0
100,0.4001855287569573,0.005755333911923592,0.16975881261595546,0.009497705637416282,0.006122448979591855,0.0010201824567513302,0.0,0.0
110,0.4076437847866419,0.005487801275180319,0.16319109461966605,0.009523253232736164,0.0033395176252318803,0.0010209057340181866,0.0,0.0
120,0.4142115027829314,0.006089761912474571,0.15150278293135436,0.008757768967009132,0.004897959183673473,0.0009288147565953145,0.0,0.0
130,0.4208905380333952,0.0064526770366048316,0.1428200371057514,0.010238237738328534,0.003784786641929494,0.0010256245909617354,0.0,0.0
140,0.4272356215213358,0.006011994370589929,0.135139146567718,0.008819011629118773,0.004675324675324666,0.0009516791970554843,0.0,0.0
150,0.43224489795918364,0.005952872890377319,0.127012987012987,0.008273813798444139,0.004341372912801511,0.0008541222121782381,0.0,0.0
160,0.4379220779220779,0.006097332793412871,0.12033395176252319,0.007542669203608699,0.00467532467532468,0.0007921347131492059,0.0,0.0
170,0.4420408163265306,0.005977620779758097,0.11365491651205935,0.00735270943686775,0.003673469387755132,0.000705165122803925,0.0,0.0
180,0.4474953617810761,0.006467435825806977,0.1080890538033395,0.008834691123267317,0.0032282003710575324,0.0008505137371824811,0.0,0.0
190,0.4518367346938775,0.0064906957897238,0.10063079777365493,0.008812034009837311,0.0038961038961038974,0.0008623287396547566,0.0,0.0
200,0.4562894248608534,0.006209788469719304,0.09573283858998145,0.00849790203459703,0.0024489795918367363,0.0008975259309735519,0.0,0.0
210,0.4606307977736549,0.006933778229816033,0.09038961038961038,0.009291789262845067,0.0020037105751391504,0.001000702240120558,0.0,0.0
220,0.4640816326530612,0.0070625465270616715,0.08337662337662338,0.00830349839930951,0.0020037105751391504,0.0008599000422249484,0.0,0.0
230,0.4676437847866419,0.007071250679399906,0.07736549165120593,0.008175089896416337,0.001892393320964747,0.0008438338263709619,0.0,0.0
240,0.4708719851576994,0.006926677584604943,0.07157699443413729,0.007944608772595774,0.0015584415584415645,0.0008425571961937129,0.0,0.0
250,0.47432282003710574,0.007243137486681337,0.067569573283859,0.008211126834345064,0.0017810760667903436,0.0008476521807545843,0.0,0.0
260,0.476660482374768,0.0077068392450162625,0.06311688311688313,0.00699779931759197,0.002115027829313526,0.0007206954563056213,0.0,0.0
270,0.47833024118738404,0.008044631996657229,0.05666048237476809,0.007335958738637955,0.002115027829313533,0.0008224226021742499,0.0,0.0
280,0.48122448979591836,0.008021660413507485,0.053320964749536175,0.0071748769229127915,0.0007792207792207823,0.0007466853321047746,0.0,0.0
290,0.48311688311688306,0.008233196276386814,0.050871985157699445,0.006636888301695383,0.0011131725417439647,0.0006692265884825368,0.0,0.0
300,0.4852319109461966,0.008687248703673723,0.047421150278293134,0.006892849629134396,0.001447124304267161,0.0006714289032414677,0.0,0.0
310,0.4872356215213358,0.008719758859618388,0.04341372912801484,0.006891064610425417,0.0014471243042671542,0.0006935995690690086,0.0,0.0
320,0.48890538033395176,0.008710936583679734,0.04163265306122448,0.007138348007903149,0.0010018552875695752,0.0007145668729890659,0.0,0.0
330,0.49079777365491645,0.008258931487990387,0.038293135435992574,0.0070341836480079184,0.0008905380333951857,0.0007380681688598501,0.0,0.0
340,0.49224489795918364,0.0082242260217425,0.035844155844155845,0.006379335161292778,0.0010018552875695683,0.0006912899329432211,0.0,0.0
350,0.49358070500927637,0.008564236571372461,0.032838589981447126,0.0065548216114519,0.0010018552875695683,0.0006839096407117078,0.0,0.0
360,0.4949165120593692,0.00861436632135253,0.03116883116883117,0.006561855941801751,0.0006679035250463823,0.0006990323738847029,0.0,0.0
370,0.4959183673469388,0.008331600807680715,0.029165120593692022,0.005856512225886999,0.0006679035250463788,0.0006252729139189602,0.0,0.0
380,0.4970315398886827,0.00862186064481766,0.02727272727272727,0.005097896668782019,0.0007792207792207788,0.0005363087997771488,0.0,0.0
390,0.49803339517625234,0.008338611611434399,0.02582560296846011,0.00466373429814397,0.0006679035250463823,0.0004832154076156929,0.0,0.0
400,0.4990352504638219,0.008469262023919054,0.022820037105751388,0.0038141102649666522,0.0010018552875695717,0.0004123316681650665,0.0,0.0
410,0.4997031539888682,0.00857320981053403,0.021929499072356213,0.0037784635925886554,0.0005565862708719858,0.0004041957167952657,0.0,0.0
420,0.5005936920222634,0.008670238491637599,0.021150278293135438,0.004267008689047339,0.0005565862708719824,0.0004313604873584785,0.0,0.0
430,0.5023747680890538,0.008534377759732818,0.020593692022263452,0.0040029626280240075,0.0007792207792207788,0.0004102378413015408,0.0,0.0
440,0.5035992578849722,0.009059843346031323,0.019369202226345084,0.0038613927732273085,0.0003339517625231894,0.0003999888155505892,0.0,0.0
450,0.5046011131725417,0.00910623232264842,0.017810760667903526,0.00417962041439041,0.0007792207792207788,0.0004339196689321577,0.0,0.0
460,0.5051576994434137,0.009029920346770286,0.016920222634508347,0.004235175694065062,0.0007792207792207788,0.00045522717250029725,0.0,0.0
470,0.5058256029684601,0.008957422653564303,0.015139146567717997,0.0036484323670717064,0.0007792207792207788,0.00041508231107316207,0.0,0.0
480,0.5070500927643785,0.00906696946696254,0.015250463821892392,0.00330986005330195,0.00022263450834879642,0.0003444639564608213,0.0,0.0
490,0.5076066790352504,0.009112647184098014,0.013914656771799629,0.0027673388966967093,0.0005565862708719858,0.00031567135828614436,0.0,0.0
500,0.5076066790352504,0.009112647184098014,0.011799628942486083,0.0029595975991670025,0.000667903525046384,0.00032108105318485547,0.0,0.0
510,0.5076066790352504,0.009112647184098014,0.01012987012987013,0.002964788968880545,0.0014471243042671628,0.00027883751822473893,0.98974609375,0.002388409298604645
520,0.5076066790352504,0.009112647184098014,0.008460111317254174,0.0025341243444122904,0.0026716141001855293,0.00028494735977335945,0.99013671875,0.002451015405239966
530,0.5076066790352504,0.009112647184098014,0.007569573283858998,0.0024502058957021765,0.002003710575139145,0.0003141086191911923,0.99140625,0.0025890882665057617
540,0.5076066790352504,0.009112647184098014,0.006567717996289425,0.0024414034852790617,0.001447124304267161,0.0002548646665849283,0.99296875,0.002235873295723899
550,0.5076066790352504,0.009112647184098014,0.005788497217068646,0.0019779086488731297,0.001447124304267161,0.0002630594652384536,0.99365234375,0.0023077645143803143
560,0.5076066790352504,0.009112647184098014,0.005343228200371058,0.0018157667810799463,0.0010018552875695726,0.00023013318466309792,0.99443359375,0.0020189092860255498
570,0.5076066790352504,0.009112647184098014,0.004786641929499072,0.001647012769914191,0.0008905380333951761,0.00019354694381166113,0.99501953125,0.0016979460077227433
580,0.5076066790352504,0.009112647184098014,0.00411873840445269,0.0017554826220355002,0.0008905380333951753,0.00017272235110333704,0.99560546875,0.0015152563028108506
590,0.5076066790352504,0.009112647184098014,0.00411873840445269,0.0017554826220355002,0.00022263450834879382,0.00016984942972716305,0.99619140625,0.0014900527770660952
600,0.5076066790352504,0.009112647184098014,0.0036734693877551014,0.0015308765111047315,0.0005565862708719854,0.0001746700762943656,0.9962890625,0.001532343279991261
610,0.5076066790352504,0.009112647184098014,0.002894248608534323,0.0012251029478510885,0.00111317254174397,0.0001725441949433914,0.996484375,0.0015136933768634111
620,0.5076066790352504,0.009112647184098014,0.0027829313543599257,0.001276734542900874,0.0007792207792207792,0.0001479798799583501,0.996875,0.001298195887004406
630,0.5076066790352504,0.009112647184098014,0.002671614100185529,0.0010638651516170679,0.00022263450834879425,0.00012743233329246415,0.9974609375,0.0011179366478619496
640,0.5076066790352504,0.009112647184098014,0.002448979591836735,0.0011526688246107772,0.0003339517625231907,0.0001276734542900874,0.99755859375,0.0011200519508847186
650,0.5076066790352504,0.009112647184098014,0.0021150278293135434,0.0012863341859084875,0.0005565862708719854,0.0001063865151617068,0.99765625,0.0009333061795598953
660,0.5076066790352504,0.009112647184098014,0.0020037105751391465,0.001349346625311877,0.00022263450834879425,0.00012646325205511753,0.998046875,0.0011094351051059302
670,0.5076066790352504,0.009112647184098014,0.0016697588126159553,0.001276734542900874,0.00044526901669758806,0.00012863341859084874,0.99814453125,0.0011284735127029212
680,0.5076066790352504,0.009112647184098014,0.0013358070500927644,0.0011526688246107772,0.0005565862708719852,0.00013147126196391728,0.99833984375,0.0011533693066170477
690,0.5076066790352504,0.009112647184098014,0.0011131725417439704,0.0009279865667234517,0.00033395176252319116,0.00011119255263854391,0.99873046875,0.0009754685200549344
700,0.5076066790352504,0.009112647184098014,0.0011131725417439704,0.0009279865667234517,0.00011131725417439712,0.00011338374953354791,0.99892578125,0.0009946914225029675
710,0.5076066790352504,0.009112647184098014,0.0010018552875695733,0.00089078424425765,0.00011131725417439712,9.279865667234518e-05,0.9990234375,0.000814102798606674
720,0.5076066790352504,0.009112647184098014,0.0008905380333951762,0.0009146335458633865,0.00011131725417439702,8.907842442576499e-05,0.99912109375,0.0007814659955320204
730,0.5076066790352504,0.009112647184098014,0.0007792207792207792,0.0007058626156775102,0.00022263450834879403,8.907842442576499e-05,0.99912109375,0.0007814659955320204
740,0.5076066790352504,0.009112647184098014,0.0005565862708719852,0.0005261189304769073,0.00011131725417439702,5.202403221646971e-05,0.9994140625,0.0004563957253365426
750,0.5076066790352504,0.009112647184098014,0.0005565862708719852,0.0005261189304769073,0.00011131725417439702,5.202403221646971e-05,0.9994140625,0.0004563957253365426
760,0.5076066790352504,0.009112647184098014,0.0004452690166975881,0.00038422294153692577,0.00011131725417439707,5.261189304769073e-05,0.99951171875,0.00046155290287606287
770,0.5076066790352504,0.009112647184098014,0.0003339517625231911,0.0003594076518424126,0.00011131725417439702,3.842229415369257e-05,0.999609375,0.00033707058184961425
780,0.5076066790352504,0.009112647184098014,0.00022263450834879406,0.0003137167180788935,0.00022263450834879406,3.842229415369257e-05,0.999609375,0.00033707058184961425
790,0.5076066790352504,0.009112647184098014,0.00022263450834879406,0.0003137167180788935,0.00011131725417439704,3.594076518424126e-05,0.99970703125,0.0003153006581104499
800,0.5076066790352504,0.009112647184098014,0.00022263450834879406,0.0003137167180788935,0.0,3.137167180788935e-05,0.9998046875,0.00027521697761152933
810,0.5076066790352504,0.009112647184098014,0.00011131725417439703,0.00023528753855917012,0.00011131725417439703,3.137167180788935e-05,0.9998046875,0.00027521697761152933
820,0.5076066790352504,0.009112647184098014,0.00011131725417439703,0.00023528753855917012,0.00011131725417439703,3.137167180788935e-05,0.9998046875,0.00027521697761152933
830,0.5076066790352504,0.009112647184098014,0.00011131725417439703,0.00023528753855917012,0.0,2.352875385591701e-05,0.99990234375,0.00020641273320864696
840,0.5076066790352504,0.009112647184098014,0.00011131725417439703,0.00023528753855917012,0.0,2.352875385591701e-05,0.99990234375,0.00020641273320864696
850,0.5076066790352504,0.009112647184098014,0.00011131725417439703,0.00023528753855917012,0.0,2.352875385591701e-05,0.99990234375,0.00020641273320864696
860,0.5076066790352504,0.009112647184098014,0.0,0.0,0.00011131725417439703,2.352875385591701e-05,0.99990234375,0.00020641273320864696
870,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
880,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
890,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
900,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
910,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
920,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
930,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
940,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
950,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
960,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
970,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
980,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0
990,0.5076066790352504,0.009112647184098014,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandom4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0027608409343679386,0.3,0.0027608409343679386,0.0,0.00027608409343679385,0.0,0.0
10,0.31512791991101224,0.004132910392042265,0.2886540600667408,0.005940192392892756,0.006229143492769762,0.0005108564255589898,0.0,0.0
20,0.32858731924360396,0.0039373150787229095,0.27341490545050057,0.005831140899031263,0.008120133481646252,0.0005423478380657735,0.0,0.0
30,0.3408231368186874,0.00410532504103322,0.26262513904338153,0.006428812491428757,0.006562847608453826,0.000647213670786272,0.0,0.0
40,0.353503893214683,0.004188269279491926,0.2515016685205784,0.0077934846294602355,0.005672969966629582,0.0008277701236905165,0.0,0.0
50,0.36418242491657393,0.003968391449342003,0.2354838709677419,0.008894679111233483,0.007563959955506155,0.0008658135667405407,0.0,0.0
60,0.3729699666295885,0.0037918941153280788,0.22080088987764182,0.010962141934514114,0.006451612903225823,0.000915331902356626,0.0,0.0
70,0.38120133481646273,0.0033443403419694917,0.20600667408231368,0.010407718562255325,0.006896551724137945,0.0009682548330529965,0.0,0.0
80,0.38954393770856505,0.004275352798980642,0.19377085650723025,0.00957795180146876,0.006117908787541704,0.0009713265042624594,0.0,0.0
90,0.39766407119021135,0.005248518332188157,0.18331479421579536,0.01038999926236793,0.005005561735261371,0.0010140192343725762,0.0,0.0
100,0.40545050055617354,0.005142118404509125,0.16996662958843162,0.009520062904935818,0.006229143492769734,0.0009796063911985053,0.0,0.0
110,0.41323692992213573,0.005654130938757072,0.160734149054505,0.010129283694728363,0.004226918798665186,0.00100855311099828,0.0,0.0
120,0.4197997775305895,0.005599004642860932,0.14771968854282538,0.01063538333392439,0.00478309232480531,0.0010399748613380778,0.0,0.0
130,0.42580645161290326,0.005831140899031263,0.13615127919911013,0.009412356144214795,0.003559510567297003,0.0010339035632393227,0.0,0.0
140,0.43236929922135703,0.0072597964771115185,0.12803114571746382,0.0093813088960772,0.003893214682981122,0.000959332984476949,0.0,0.0
150,0.43770856507230255,0.007312062291440342,0.11690767519466073,0.008772304522209675,0.004560622914349277,0.0009043621715626185,0.0,0.0
160,0.4421579532814238,0.007387274054157427,0.10700778642936597,0.007556201876281271,0.003559510567297003,0.0007688352766159107,0.0,0.0
170,0.4471635150166852,0.008462618634912461,0.10066740823136819,0.008288453188041993,0.0036707452725250195,0.000812038735367384,0.0,0.0
180,0.4525027808676307,0.009641865174416118,0.09477196885428253,0.008555014343811937,0.0027808676307007757,0.0009273315218508822,0.0,0.0
190,0.4570634037819799,0.009909828668831885,0.0885428253615128,0.009777236172282431,0.0026696329254727313,0.0009559979486314707,0.0,0.0
200,0.46084538375973305,0.009999908654979173,0.07964404894327029,0.008521924952196105,0.0036707452725250472,0.0008616892671003222,0.0,0.0
210,0.46473859844271415,0.010431297474583778,0.07330367074527253,0.009588526855610723,0.002113459399332593,0.0009552266714194848,0.0,0.0
220,0.46885428253615125,0.010735685468147538,0.0696329254727475,0.00793987776442794,0.0013348164627363518,0.0008173161756930901,0.0,0.0
230,0.4724137931034483,0.009938298132857943,0.064293659621802,0.006498654206661929,0.0024471635150166843,0.0006732613377453892,0.0,0.0
240,0.47619577308120137,0.010587051614055083,0.060400444938820914,0.00617143785983469,0.002335928809788647,0.0006697857091991023,0.0,0.0
250,0.4788654060066741,0.010917226439354692,0.05517241379310345,0.006967531816634452,0.0017797552836485014,0.000735018220653185,0.0,0.0
260,0.48220244716351496,0.011006874145583777,0.05127919911012236,0.00601417792075026,0.001668520578420464,0.0006707020945082133,0.0,0.0
270,0.4838709677419355,0.011215547290650964,0.046162402669632924,0.005466343477224835,0.0012235817575083421,0.0005824817592382921,0.0,0.0
280,0.48620689655172417,0.011668863147441375,0.042269187986651836,0.005245591920847082,0.001890989988876532,0.0005979354390744676,0.0,0.0
290,0.48787541713014465,0.012009959161080865,0.0389321468298109,0.004831114082365822,0.001668520578420464,0.0005387116917215251,0.0,0.0
300,0.489321468298109,0.011939433172122774,0.03503893214682981,0.0044090228739417404,0.0020022246941045624,0.00046898359918113924,0.0,0.0
310,0.4911012235817575,0.01246690544496728,0.03147942157953282,0.00503102878366449,0.0013348164627363726,0.0005708186957151083,0.0,0.0
320,0.492769744160178,0.012690298523287393,0.028809788654060066,0.005096527094056776,0.0012235817575083421,0.0005326923777501225,0.0,0.0
330,0.4945494994438265,0.012550134462176664,0.026585094549499443,0.004912431518598029,0.0011123470522803082,0.0005513332967429915,0.0,0.0
340,0.49610678531701885,0.012578487546216474,0.024694104560622914,0.004054138201913217,0.0011123470522803117,0.0004686560737559106,0.0,0.0
350,0.4981090100111235,0.013145789459556839,0.02413793103448276,0.003934974457246628,0.0012235817575083421,0.00041440413316505326,0.0,0.0
360,0.4991101223581757,0.01341976416511768,0.021802002224694104,0.003577703551490476,0.0012235817575083421,0.0004103080262751267,0.0,0.0
370,0.5003337041156841,0.01335438487919283,0.020022246941045607,0.003269114402117026,0.0006674082313681863,0.0003437621276123919,0.0,0.0
380,0.5012235817575084,0.01362033299706415,0.017575083426028922,0.0033763268363322823,0.0011123470522803117,0.00035362615716404865,0.0,0.0
390,0.5020022246941045,0.013905280515518589,0.01657397107897664,0.0031436451442144976,0.00044493882091212536,0.00032700536678746976,0.0,0.0
400,0.5024471635150167,0.013927348199870664,0.01434927697441602,0.0028997277107190265,0.0007786429365962168,0.0003216077741850819,0.0,0.0
410,0.5026696329254727,0.014025785230797106,0.012903225806451613,0.0026039943132782134,0.0004449388209121236,0.0002803886822662741,0.0,0.0
420,0.503781979977753,0.01409131847401036,0.012124582869855396,0.0035475332443170456,0.0003337041156840914,0.0003638981712138305,0.0,0.0
430,0.5043381535038932,0.014072781705142123,0.011234705228031145,0.0031240461679859065,0.0005561735261401558,0.0003272869847814935,0.0,0.0
440,0.5057842046718576,0.014305877703048126,0.010901001112347052,0.0031112406276651203,0.000667408231368188,0.0003119127181832833,0.0,0.0
450,0.5060066740823137,0.014268907105677724,0.009232480533926586,0.0024795480774629174,0.0006674082313681863,0.00026565347979870676,0.0,0.0
460,0.5065628476084538,0.014216079484540378,0.008565072302558398,0.002326180704552908,0.000667408231368188,0.0002647270481024145,0.0,0.0
470,0.5074527252502781,0.014175408875239956,0.008120133481646273,0.0019529957349586598,0.00044493882091212536,0.0002326180704552908,0.0,0.0
480,0.5076751946607341,0.014164138940095798,0.007452725250278086,0.0018562519607151452,0.00044493882091212623,0.00019655351622347288,0.0,0.0
490,0.5081201334816463,0.014123318759547988,0.007119021134593994,0.001366445411330679,0.0004449388209121245,0.0001478701433028378,0.0,0.0
500,0.5081201334816463,0.014123318759547988,0.00578420467185762,0.0013483459974844303,0.0004449388209121236,0.0001495223749562106,0.0,0.0
510,0.5081201334816463,0.014123318759547988,0.004115684093437153,0.00152974126712171,0.0014460511679644048,0.00014869855394883204,0.9951171875,0.00130546875
520,0.5081201334816463,0.014123318759547988,0.0032258064516129032,0.0009566402046317831,0.0018909899888765289,0.00015752379906942615,0.9955078125,0.001382948196908341
530,0.5081201334816463,0.014123318759547988,0.0026696329254727474,0.001119362049100667,0.001334816462736374,0.00011729500117237771,0.996484375,0.001029767637245777
540,0.5081201334816463,0.014123318759547988,0.0020022246941045607,0.000913955285910948,0.0010011123470522808,8.620812112948459e-05,0.99736328125,0.0007568466884317056
550,0.5081201334816463,0.014123318759547988,0.001668520578420467,0.0008762146320821068,0.0007786429365962185,9.139552859109479e-05,0.9978515625,0.0008023884785487717
560,0.5081201334816463,0.014123318759547988,0.001557285873192436,0.0007182822556287001,0.0003337041156840936,9.944167541526634e-05,0.99833984375,0.0008730279902180121
570,0.5081201334816463,0.014123318759547988,0.001446051167964405,0.0007876189953471308,0.00022246941045606203,8.762146320821067e-05,0.99853515625,0.0007692548381267715
580,0.5081201334816463,0.014123318759547988,0.0013348164627363737,0.0007678760307319355,0.00022246941045606225,7.182822556287001e-05,0.9986328125,0.0006306013162208998
590,0.5081201334816463,0.014123318759547988,0.0013348164627363737,0.0007678760307319355,0.00011123470522803134,7.876189953471307e-05,0.99873046875,0.0006914740984541705
600,0.5081201334816463,0.014123318759547988,0.0011123470522803114,0.000607059304440592,0.00022246941045606225,7.678760307319354e-05,0.998828125,0.0006741411636992285
610,0.5081201334816463,0.014123318759547988,0.0010011123470522803,0.0005485971344603565,0.00033370411568409337,7.678760307319354e-05,0.998828125,0.0006741411636992285
620,0.5081201334816463,0.014123318759547988,0.0008898776418242492,0.0005864750058618886,0.00022246941045606225,7.009717056656852e-05,0.9990234375,0.0006154038705014171
630,0.5081201334816463,0.014123318759547988,0.0008898776418242492,0.0005864750058618886,0.0,5.864750058618886e-05,0.99921875,0.0005148838186228885
640,0.5081201334816463,0.014123318759547988,0.000778642936596218,0.000612097227374617,0.00011123470522803123,5.864750058618886e-05,0.99921875,0.0005148838186228885
650,0.5081201334816463,0.014123318759547988,0.0006674082313681868,0.0005198545303054723,0.00022246941045606235,5.864750058618886e-05,0.99921875,0.0005148838186228885
660,0.5081201334816463,0.014123318759547988,0.0006674082313681868,0.0005198545303054723,0.00011123470522803112,6.120972273746169e-05,0.99931640625,0.0005373783275486139
670,0.5081201334816463,0.014123318759547988,0.0005561735261401557,0.0005257287792492641,0.00011123470522803112,5.1985453030547224e-05,0.9994140625,0.0004563957253365426
680,0.5081201334816463,0.014123318759547988,0.0005561735261401557,0.0005257287792492641,0.00011123470522803112,5.1985453030547224e-05,0.9994140625,0.0004563957253365426
690,0.5081201334816463,0.014123318759547988,0.0005561735261401557,0.0005257287792492641,0.0,5.2572877924926405e-05,0.99951171875,0.00046155290287606287
700,0.5081201334816463,0.014123318759547988,0.0004449388209121246,0.0005198545303054723,0.00011123470522803112,5.2572877924926405e-05,0.99951171875,0.00046155290287606287
710,0.5081201334816463,0.014123318759547988,0.0004449388209121246,0.0005198545303054723,0.0,5.1985453030547224e-05,0.999609375,0.0004563957253365426
720,0.5081201334816463,0.014123318759547988,0.0003337041156840934,0.0005018193726070452,0.00011123470522803118,5.1985453030547224e-05,0.999609375,0.0004563957253365426
730,0.5081201334816463,0.014123318759547988,0.0002224694104560623,0.00031348407683448945,0.0002224694104560623,5.1985453030547224e-05,0.999609375,0.0004563957253365426
740,0.5081201334816463,0.014123318759547988,0.0002224694104560623,0.00031348407683448945,0.0,3.134840768344894e-05,0.9998046875,0.00027521697761152933
750,0.5081201334816463,0.014123318759547988,0.0002224694104560623,0.00031348407683448945,0.0,3.134840768344894e-05,0.9998046875,0.00027521697761152933
760,0.5081201334816463,0.014123318759547988,0.0002224694104560623,0.00031348407683448945,0.0,3.134840768344894e-05,0.9998046875,0.00027521697761152933
770,0.5081201334816463,0.014123318759547988,0.0002224694104560623,0.00031348407683448945,0.0,3.134840768344894e-05,0.9998046875,0.00027521697761152933
780,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.00011123470522803115,3.134840768344894e-05,0.9998046875,0.00027521697761152933
790,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
800,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
810,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
820,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
830,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
840,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
850,0.5081201334816463,0.014123318759547988,0.00011123470522803115,0.0002351130576258671,0.0,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
860,0.5081201334816463,0.014123318759547988,0.0,0.0,0.00011123470522803115,2.3511305762586707e-05,0.99990234375,0.00020641273320864696
870,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
880,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
890,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
900,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
910,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
920,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
930,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
940,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
950,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
960,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
970,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
980,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0
990,0.5081201334816463,0.014123318759547988,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandomTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0028955011284055657,0.3,0.0028955011284055657,0.0,0.0002895501128405566,0.0,0.0
10,0.31502225519287835,0.0042574929710646765,0.2885385756676558,0.0063986192787693135,0.006676557863501464,0.0005466122544769355,0.0,0.0
20,0.32748516320474774,0.00443567165361611,0.2724035608308605,0.007336170729481168,0.006899109792284863,0.0006825762234258574,0.0,0.0
30,0.339280415430267,0.00416997092699517,0.261053412462908,0.007431071243016619,0.006454005934718121,0.0008179199851323553,0.0,0.0
40,0.35063056379821955,0.005205789495994547,0.24870178041543023,0.00880911433395223,0.005118694362017784,0.0009232921166486824,0.0,0.0
50,0.35263353115727,0.005062120755498314,0.22555637982195842,0.008877230639725823,0.005897626112759652,0.0008545250013974817,0.0,0.0
60,0.35408011869436196,0.005245194441311996,0.013241839762611275,0.0028365234391245263,0.0037833827893175055,0.00020757524650569443,0.0,0.0
70,0.35452522255192875,0.005059084272257364,0.009347181008902077,0.0034921057538079762,0.0021142433234421377,0.0002934510183742929,0.0,0.0
80,0.35474777448071215,0.005233462835388272,0.0052299703264094945,0.002892315173512545,0.0018916913946587536,0.0002674810648774531,0.0,0.0
90,0.3548590504451038,0.005182121314775167,0.0031157270029673586,0.002097843393708168,0.0016691394658753704,0.00018569404814720871,0.0,0.0
100,0.35508160237388725,0.005110459123637223,0.002336795252225519,0.0018032020372885954,0.0016691394658753713,0.00014541050229665265,0.0,0.0
110,0.35508160237388725,0.005110459123637223,0.0005563798219584569,0.0008033618477032295,0.0013353115727002967,5.020055073891694e-05,0.0,0.0
120,0.35508160237388725,0.005110459123637223,0.00022255192878338275,0.0004704005314665901,0.0013353115727002965,5.2004735468614936e-05,0.0,0.0
130,0.35508160237388725,0.005110459123637223,0.00011127596439169138,0.00023520026573329504,0.0013353115727002967,5.020055073891694e-05,0.0,0.0
140,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
150,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
160,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
170,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
180,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
190,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
200,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0013353115727002965,5.8669254110145154e-05,0.0,0.0
210,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0012240356083086054,6.512400466349536e-05,0.0,0.0
220,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0010014836795252226,6.512400466349537e-05,0.0,0.0
230,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0007789317507418396,6.123242664055421e-05,0.0,0.0
240,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0007789317507418396,6.123242664055421e-05,0.0,0.0
250,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0005563798219584569,5.259237825056622e-05,0.0,0.0
260,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
270,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
280,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
290,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
300,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
310,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
320,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
330,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
340,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
350,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
360,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
370,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
380,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
390,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
400,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
410,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
420,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
430,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
440,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
450,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
460,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
470,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
480,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
490,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
500,0.35508160237388725,0.005110459123637223,0.0,0.0,0.00011127596439169138,2.3520026573329507e-05,0.0,0.0
510,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
520,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
530,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
540,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
550,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
560,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
570,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
580,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
590,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
600,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
610,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
620,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
630,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
640,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
650,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
660,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
670,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
680,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
690,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
700,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
710,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
720,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
730,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
740,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
750,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
760,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
770,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
780,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
790,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
800,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
810,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
820,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
830,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
840,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
850,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
860,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
870,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
880,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
890,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
900,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
910,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
920,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
930,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
940,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
950,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
960,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
970,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
980,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0
990,0.35508160237388725,0.005110459123637223,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandomTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.002897637125864279,0.3,0.002897637125864279,0.0,0.0002897637125864279,0.0,0.0
10,0.315139146567718,0.004097127126435529,0.2886456400742115,0.006195905182058146,0.006679035250463816,0.000521480326961676,0.0,0.0
20,0.32816326530612244,0.004292878294991653,0.27294990723562146,0.0073723428748539935,0.006679035250463872,0.0006436928882947424,0.0,0.0
30,0.33940630797773647,0.004273490771980998,0.26081632653061226,0.007457373692221583,0.006345083487940606,0.000805189266877322,0.0,0.0
40,0.3520964749536178,0.0050347623857302905,0.24968460111317256,0.007724776519584821,0.005343228200371003,0.0008708464744803701,0.0,0.0
50,0.35421150278293134,0.004920454459065668,0.22564007421150276,0.007214205665862259,0.006456400742115037,0.0006675700844854609,0.0,0.0
60,0.35476808905380336,0.005131570332051046,0.01191094619666048,0.0018576295131906295,0.0030055658627087204,0.00019275077859460762,0.0,0.0
70,0.3552133580705009,0.0049285735111024775,0.008014842300556586,0.0020391586675128077,0.001447124304267161,0.0001960729487993084,0.0,0.0
80,0.3554359925788497,0.004898528586905913,0.00489795918367347,0.0018953267636162379,0.0014471243042671602,0.0002380167313515202,0.0,0.0
90,0.3554359925788497,0.004898528586905913,0.0022263450834879408,0.0013123711883603506,0.0014471243042671607,0.0001683945898258954,0.0,0.0
100,0.35554730983302407,0.00492545238260815,0.0015584415584415584,0.0010638651516170679,0.001001855287569573,0.00012175482841485244,0.0,0.0
110,0.35554730983302407,0.00492545238260815,0.0005565862708719852,0.0006323162602755876,0.00044526901669758806,9.57350141703866e-05,0.0,0.0
120,0.35554730983302407,0.00492545238260815,0.00022263450834879406,0.0003137167180788935,0.00033395176252319116,6.323162602755876e-05,0.0,0.0
130,0.35554730983302407,0.00492545238260815,0.00011131725417439703,0.00023528753855917012,0.0003339517625231911,5.202403221646971e-05,0.0,0.0
140,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
150,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
160,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
170,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
180,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
190,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
200,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
210,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
220,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0003339517625231911,3.594076518424126e-05,0.0,0.0
230,0.35554730983302407,0.00492545238260815,0.0,0.0,0.00022263450834879406,3.137167180788935e-05,0.0,0.0
240,0.35554730983302407,0.00492545238260815,0.0,0.0,0.00022263450834879406,3.137167180788935e-05,0.0,0.0
250,0.35554730983302407,0.00492545238260815,0.0,0.0,0.00022263450834879406,3.137167180788935e-05,0.0,0.0
260,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
270,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
280,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
290,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
300,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
310,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
320,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
330,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
340,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
350,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
360,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
370,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
380,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
390,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
400,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
410,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
420,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
430,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
440,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
450,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
460,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
470,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
480,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
490,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
500,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,0.0,0.0
510,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
520,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
530,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
540,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
550,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
560,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
570,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
580,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
590,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
600,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
610,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
620,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
630,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
640,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
650,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
660,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
670,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
680,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
690,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
700,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
710,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
720,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
730,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
740,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
750,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
760,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
770,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
780,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
790,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
800,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
810,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
820,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
830,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
840,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
850,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
860,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
870,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
880,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
890,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
900,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
910,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
920,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
930,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
940,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
950,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
960,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
970,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
980,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0
990,0.35554730983302407,0.00492545238260815,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-0-30/int-1.0UniRandomTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0027608409343679386,0.3,0.0027608409343679386,0.0,0.00027608409343679385,0.0,0.0
10,0.31512791991101224,0.004132910392042265,0.2886540600667408,0.005940192392892756,0.006229143492769762,0.0005108564255589898,0.0,0.0
20,0.32858731924360396,0.0039373150787229095,0.27341490545050057,0.005831140899031263,0.008120133481646252,0.0005423478380657735,0.0,0.0
30,0.3408231368186874,0.00410532504103322,0.26262513904338153,0.006428812491428757,0.006562847608453826,0.000647213670786272,0.0,0.0
40,0.353503893214683,0.004188269279491926,0.2515016685205784,0.0077934846294602355,0.005672969966629582,0.0008277701236905165,0.0,0.0
50,0.3559510567296997,0.003871242775955512,0.22725250278086764,0.00760683501047521,0.0075639599555061,0.0007397244510685761,0.0,0.0
60,0.35639599555061174,0.004060193676836921,0.012235817575083427,0.0013113979802117704,0.004226918798665184,0.00015196704448913073,0.0,0.0
70,0.35728587319243604,0.004129193410993477,0.008565072302558398,0.002014912654890689,0.0016685205784204658,0.00020376464994241813,0.0,0.0
80,0.35750834260289205,0.00417946113245646,0.005005561735261402,0.0025090968630352263,0.0020022246941045607,0.0002479548077462918,0.0,0.0
90,0.35761957730812016,0.0040609499763082915,0.0023359288097886542,0.0018025334417983143,0.0015572858731924362,0.00019592754802155585,0.0,0.0
100,0.35761957730812016,0.0040609499763082915,0.001446051167964405,0.001266122563624606,0.0007786429365962179,0.000126369471371354,0.0,0.0
110,0.35761957730812016,0.0040609499763082915,0.0003337041156840934,0.00035914112781435,0.00044493882091212455,5.018193726070452e-05,0.0,0.0
120,0.35761957730812016,0.0040609499763082915,0.00011123470522803115,0.0002351130576258671,0.00022246941045606227,3.5914112781435004e-05,0.0,0.0
130,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
140,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
150,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
160,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
170,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
180,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
190,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
200,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
210,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
220,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
230,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
240,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
250,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
260,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
270,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
280,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
290,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
300,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
310,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
320,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
330,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
340,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
350,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
360,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
370,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
380,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
390,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
400,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
410,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
420,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
430,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
440,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
450,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
460,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
470,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
480,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
490,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
500,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0002224694104560623,3.134840768344894e-05,0.0,0.0
510,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
520,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
530,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
540,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
550,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
560,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
570,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
580,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
590,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
600,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
610,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
620,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
630,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
640,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
650,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
660,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
670,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
680,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
690,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
700,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
710,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
720,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
730,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
740,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
750,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
760,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
770,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
780,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
790,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
800,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
810,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
820,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
830,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
840,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
850,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
860,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
870,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
880,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
890,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
900,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
910,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
920,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
930,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
940,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
950,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
960,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
970,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
980,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0
990,0.35761957730812016,0.0040609499763082915,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTree0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.022941176470588298,0.00012433331694450264,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042549019607843186,9.865749824916662e-05,0.0,0.0
30,0.30039215686274506,0.0006330742625590209,0.22343137254901962,0.004699575219460577,0.05960784313725487,0.00022071298572679223,0.0,0.0
40,0.3006862745098039,0.0006941857615853633,0.20137254901960783,0.007025209350113213,0.07441176470588234,0.00028320366637358933,0.0,0.0
50,0.30127450980392156,0.000929296501498332,0.18127450980392157,0.006220118591644184,0.08999999999999997,0.00029476097719907576,0.0,0.0
60,0.3014705882352941,0.00088727242968279,0.1646078431372549,0.007397377655000693,0.09941176470588237,0.00030116609178399545,0.0,0.0
70,0.3018627450980392,0.0008979628445991858,0.14980392156862746,0.007615709339437215,0.10852941176470585,0.000408939466327644,0.0,0.0
80,0.3023529411764706,0.0010338059417055643,0.1346078431372549,0.006969638190131941,0.11901960784313723,0.00036946554477183466,0.0,0.0
90,0.30294117647058827,0.0010700908131217493,0.12245098039215686,0.007128028512890812,0.1267647058823529,0.000460056089387528,0.0,0.0
100,0.3033333333333333,0.0011640568337446503,0.10999999999999999,0.006801603610357905,0.13578431372549019,0.0003603124640386977,0.0,0.0
110,0.30382352941176466,0.0013268694587462754,0.10078431372549018,0.006075377175761071,0.14137254901960783,0.0003327047545071527,0.0,0.0
120,0.3041176470588235,0.0013032868512671684,0.09049019607843137,0.005324082676626898,0.14784313725490195,0.00031419209932577707,0.0,0.0
130,0.3044117647058823,0.0013900887427796716,0.08176470588235293,0.005870889190289639,0.1537254901960784,0.0002975801790061492,0.0,0.0
140,0.30470588235294116,0.001475018393723406,0.07441176470588236,0.005640860679377948,0.1579411764705882,0.0002914237993615047,0.0,0.0
150,0.30529411764705877,0.0016692502052110339,0.06833333333333333,0.00529712967185784,0.16205882352941176,0.00031953755031170896,0.0,0.0
160,0.3053921568627451,0.0016706787465124591,0.06166666666666666,0.004658788375453295,0.1656862745098039,0.00033047446720093466,0.0,0.0
170,0.30568627450980396,0.0016287424311286487,0.057843137254901957,0.00346749054179524,0.16794117647058826,0.00031811587988254947,0.0,0.0
180,0.30588235294117644,0.0015133369408876307,0.05431372549019607,0.0027836076873396748,0.16980392156862745,0.0002950036787446812,0.0,0.0
190,0.3059803921568628,0.0015274585869074868,0.049019607843137254,0.0029468003226353905,0.1726470588235294,0.0002921596159891325,0.0,0.0
200,0.3062745098039215,0.0016110702000665532,0.04450980392156863,0.0032720990444763043,0.1756862745098039,0.00028006956789418993,0.0,0.0
210,0.3066666666666667,0.0017419816368343412,0.041176470588235294,0.002814291368935645,0.17470588235294116,0.0003007697682910929,0.0,0.0
220,0.3067647058823529,0.0018392388518128052,0.037058823529411755,0.0021799407206526053,0.17215686274509803,0.0002817680041287713,0.0,0.0
230,0.307156862745098,0.0022286423526153357,0.033823529411764704,0.002031529197533376,0.17029411764705882,0.000265373891749255,0.0,0.0
240,0.30754901960784314,0.0022710560966047078,0.030686274509803924,0.002781035432651378,0.16892156862745097,0.00025882043848421746,0.0,0.0
250,0.3081372549019608,0.002141296014044212,0.02803921568627451,0.002678791627367226,0.16725490196078427,0.0002776743046341453,0.0,0.0
260,0.3086274509803921,0.0020905605538826685,0.02568627450980392,0.0028945247707692356,0.16666666666666663,0.00031923877740831135,0.0,0.0
270,0.30872549019607837,0.00208255728475609,0.023235294117647055,0.0028320366637358935,0.16627450980392158,0.00028320366637358933,0.0,0.0
280,0.3092156862745098,0.001982798677608154,0.021176470588235297,0.002933818760295565,0.16666666666666666,0.0002817680041287713,0.0,0.0
290,0.30970588235294116,0.001988805352009459,0.02019607843137255,0.003029825026701376,0.16558823529411765,0.000316913737160809,0.0,0.0
300,0.3100980392156863,0.0020502318170520233,0.01833333333333333,0.0029476097719907577,0.16529411764705884,0.0003211015471996275,0.0,0.0
310,0.3103921568627451,0.002166768752807512,0.01715686274509804,0.0026974284676950034,0.16480392156862744,0.0003272099044476304,0.0,0.0
320,0.31058823529411766,0.0021799407206526053,0.01588235294117647,0.0022867584460751177,0.16411764705882353,0.00029981645442455945,0.0,0.0
330,0.31098039215686274,0.00230752870398684,0.014705882352941176,0.002072221949075044,0.16401960784313727,0.0002882135536685639,0.0,0.0
340,0.3115686274509804,0.0024674044970254792,0.013823529411764705,0.0022157599189565735,0.16450980392156864,0.00030021403642448526,0.0,0.0
350,0.31166666666666665,0.0025370030514154287,0.012450980392156861,0.002353591704190555,0.16441176470588234,0.0003076704938649119,0.0,0.0
360,0.3119607843137255,0.002653738917492551,0.011862745098039215,0.0021053430535943433,0.1645098039215686,0.00030805793954651945,0.0,0.0
370,0.31245098039215685,0.0026402200373158414,0.01088235294117647,0.0023209296981147294,0.16480392156862744,0.00032369141612340036,0.0,0.0
380,0.3127450980392157,0.0027456397784772274,0.010392156862745097,0.0023967804754385187,0.16470588235294115,0.0003045531845417691,0.0,0.0
390,0.3130392156862745,0.002898642748055289,0.00980392156862745,0.0026393163165851683,0.16470588235294117,0.0003104493103834668,0.0,0.0
400,0.31333333333333335,0.002901110728705061,0.009705882352941177,0.0026832407113618366,0.16431372549019607,0.0002625723180806047,0.0,0.0
410,0.3135294117647059,0.0029109617272688403,0.009019607843137253,0.0024674044970254792,0.16274509803921566,0.00019241807935480314,0.0,0.0
420,0.31401960784313726,0.002865533235333159,0.008627450980392158,0.002388804478359912,0.16156862745098038,0.00024751272216903277,0.0,0.0
430,0.31401960784313726,0.002865533235333159,0.007647058823529411,0.002201718890909259,0.1603921568627451,0.0002053719596976797,0.0,0.0
440,0.3143137254901961,0.0030140363573451946,0.007058823529411765,0.002505780120041692,0.15941176470588236,0.00021799407206526052,0.0,0.0
450,0.31450980392156863,0.0030076976829109293,0.00696078431372549,0.002341396846461151,0.1588235294117647,0.00019154824825875016,0.0,0.0
460,0.31480392156862746,0.003216953554686542,0.006372549019607843,0.0026074887714417727,0.1584313725490196,0.00024215361464837592,0.0,0.0
470,0.31509803921568624,0.0033155551185200705,0.006274509803921568,0.002376790297526476,0.15784313725490196,0.0002396780475438519,0.0,0.0
480,0.3153921568627451,0.003468178467710508,0.00588235294117647,0.0023927958002382546,0.15735294117647056,0.0002983008101195077,0.0,0.0
490,0.3156862745098039,0.0036288545032512696,0.005784313725490196,0.0021501903244532912,0.15627450980392157,0.0003074377920840863,0.0,0.0
500,0.31588235294117645,0.0037171860059933277,0.005098039215686275,0.00153835246932456,0.156078431372549,0.00027317024307077525,0.0,0.0
510,0.31588235294117645,0.0037171860059933277,0.004509803921568627,0.001281133052914299,0.006568627450980394,0.0007251461005927848,0.87890625,0.06273272025808385
520,0.31588235294117645,0.0037171860059933277,0.00411764705882353,0.0011475445527632908,0.0035294117647058816,0.0006137882701712124,0.88291015625,0.06520410204205686
530,0.31598039215686274,0.003733196012056794,0.0038235294117647057,0.0010899703603263027,0.0036274509803921563,0.0005975605305072834,0.8830078125,0.0652558838376069
540,0.31598039215686274,0.003733196012056794,0.003725490196078431,0.001015177281805897,0.0035294117647058833,0.0005991553039076697,0.88935546875,0.0654690011146409
550,0.31598039215686274,0.003733196012056794,0.003431372549019608,0.00088727242968279,0.003627450980392157,0.0006020152500108904,0.889453125,0.06546954343287854
560,0.31598039215686274,0.003733196012056794,0.0027450980392156863,0.0006767848545372647,0.0037254901960784305,0.0006133216883704714,0.88994140625,0.06497325094571765
570,0.31598039215686274,0.003733196012056794,0.002647058823529412,0.0007598147146608494,0.0035294117647058816,0.0006209370415225638,0.90302734375,0.061531963133112946
580,0.31598039215686274,0.003733196012056794,0.0022549019607843133,0.0006941857615853633,0.003725490196078431,0.0006250725830671734,0.90498046875,0.06248020201922689
590,0.31598039215686274,0.003733196012056794,0.0018627450980392155,0.0007845305680635184,0.003333333333333333,0.0006428342888744426,0.91796875,0.05085746138753074
600,0.31598039215686274,0.003733196012056794,0.0017647058823529412,0.0008055351000332766,0.0030392156862745095,0.0006534348132236615,0.9197265625,0.05168458332641841
610,0.31598039215686274,0.003733196012056794,0.001568627450980392,0.0006330742625590208,0.0031372549019607837,0.0006536903249890096,0.92001953125,0.05173004001066503
620,0.31598039215686274,0.003733196012056794,0.001568627450980392,0.0006330742625590208,0.0029411764705882344,0.0006561672614289476,0.93095703125,0.04880840414707196
630,0.31598039215686274,0.003733196012056794,0.001176470588235294,0.0005169029708527821,0.003137254901960785,0.000638477554816623,0.93095703125,0.04880840414707196
640,0.31598039215686274,0.003733196012056794,0.001176470588235294,0.0005169029708527821,0.0029411764705882357,0.0006419058469432017,0.93564453125,0.050312277473820055
650,0.31598039215686274,0.003733196012056794,0.001176470588235294,0.0005169029708527821,0.0029411764705882357,0.0006419058469432017,0.938671875,0.05123288043313186
660,0.31598039215686274,0.003733196012056794,0.0010784313725490198,0.0005737722763816454,0.0029411764705882344,0.0006446131488337525,0.938671875,0.05123288043313186
670,0.316078431372549,0.0037605737862519656,0.001176470588235294,0.0006767848545372647,0.0029411764705882357,0.0006433907109373085,0.93935546875,0.05160634820035038
680,0.316078431372549,0.0037605737862519656,0.0010784313725490198,0.0006516434256335842,0.0029411764705882344,0.0006453528933379307,0.93935546875,0.05160634820035038
690,0.316078431372549,0.0037605737862519656,0.000980392156862745,0.0006178172190131872,0.003039215686274509,0.0006453528933379307,0.9408203125,0.05189245123324891
700,0.316078431372549,0.0037605737862519656,0.000980392156862745,0.0006178172190131872,0.0029411764705882353,0.000624729000224614,0.9439453125,0.052212584922526034
710,0.316078431372549,0.0037605737862519656,0.000980392156862745,0.0006178172190131872,0.0029411764705882353,0.000624729000224614,0.9439453125,0.052212584922526034
720,0.316078431372549,0.0037605737862519656,0.0008823529411764706,0.00048351845478417695,0.0029411764705882353,0.000625835425165867,0.9439453125,0.052212584922526034
730,0.316078431372549,0.0037605737862519656,0.000784313725490196,0.0005169029708527821,0.0030392156862745095,0.000625835425165867,0.9439453125,0.052212584922526034
740,0.316078431372549,0.0037605737862519656,0.000588235294117647,0.000552592519753345,9.803921568627457e-05,5.394856935390006e-05,0.97197265625,0.026847853462612745
750,0.316078431372549,0.0037605737862519656,0.000588235294117647,0.000552592519753345,0.0,5.52592519753345e-05,0.97509765625,0.027411821665026922
760,0.316078431372549,0.0037605737862519656,0.000588235294117647,0.000552592519753345,0.0,5.52592519753345e-05,0.97509765625,0.027411821665026922
770,0.316078431372549,0.0037605737862519656,0.0004901960784313725,0.0005568929155041532,0.0,5.5689291550415315e-05,0.97509765625,0.027411821665026922
780,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
790,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
800,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
810,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
820,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
830,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
840,0.316078431372549,0.0037605737862519656,0.000392156862745098,0.00045818551249472505,0.0,4.581855124947251e-05,0.97666015625,0.02784226470335425
850,0.316078431372549,0.0037605737862519656,0.0002941176470588235,0.00044228981958209176,0.0,4.4228981958209173e-05,0.97666015625,0.02784226470335425
860,0.316078431372549,0.0037605737862519656,0.000196078431372549,0.0002762962598766726,0.0,2.7629625987667256e-05,0.9890625,0.014513618915804669
870,0.316078431372549,0.0037605737862519656,0.000196078431372549,0.0002762962598766726,0.0,2.7629625987667256e-05,0.98974609375,0.01391564779941517
880,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,9.80392156862745e-05,2.7629625987667256e-05,0.98974609375,0.01391564779941517
890,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
900,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
910,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
920,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
930,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
940,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
950,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
960,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
970,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
980,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757
990,0.316078431372549,0.0037605737862519656,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99287109375,0.013004002192144757


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTree1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.02235294117647063,0.0001381481299383363,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042450980392156834,0.00012063266836418245,0.0,0.0
30,0.3002941176470588,0.0006216665847225132,0.22333333333333336,0.00474353285480734,0.05931372549019606,0.00021634632302835484,0.0,0.0
40,0.30058823529411766,0.0008845796391641835,0.2012745098039216,0.007071578638235956,0.07411764705882351,0.0003595170713157777,0.0,0.0
50,0.30117647058823527,0.0010611359208518517,0.18127450980392157,0.006072627869596408,0.08764705882352941,0.00034405541451685103,0.0,0.0
60,0.30166666666666664,0.0010723178515621807,0.1646078431372549,0.007332595098628493,0.09637254901960784,0.00033097939410684933,0.0,0.0
70,0.3022549019607843,0.0010723178515621807,0.15,0.007297046470814876,0.10411764705882351,0.0004662371468729008,0.0,0.0
80,0.3030392156862745,0.001463653195488201,0.13499999999999998,0.007138730260139267,0.112843137254902,0.000522229168047913,0.0,0.0
90,0.30401960784313725,0.0014958961212898838,0.12294117647058822,0.006790370566176047,0.11960784313725492,0.0005002030738705764,0.0,0.0
100,0.30460784313725486,0.0016360495222381521,0.11068627450980391,0.00663578547872415,0.1265686274509804,0.0004825306734567298,0.0,0.0
110,0.3050980392156863,0.001769159278328367,0.1011764705882353,0.006043882006760998,0.1299019607843137,0.0004551032193401278,0.0,0.0
120,0.3059803921568628,0.0019154824825875015,0.09117647058823529,0.005094651302633462,0.13450980392156858,0.0005883877899064818,0.0,0.0
130,0.3067647058823529,0.0021941211200449135,0.08284313725490196,0.0052446277744105365,0.1384313725490196,0.0005270038820862219,0.0,0.0
140,0.307156862745098,0.0022286423526153357,0.07549019607843137,0.005430117813586997,0.14,0.0004979085522592658,0.0,0.0
150,0.30843137254901964,0.002606573702534337,0.06911764705882352,0.004867148994126494,0.1420588235294118,0.00044998983388063856,0.0,0.0
160,0.31,0.002844644101028247,0.06372549019607843,0.00407478441770233,0.1433333333333333,0.0004590178211053163,0.0,0.0
170,0.31098039215686274,0.0031014178251166924,0.060098039215686266,0.003384629183489238,0.14323529411764707,0.00044998983388063856,0.0,0.0
180,0.3126470588235294,0.0034182939574285507,0.05774509803921568,0.003246481053550902,0.1430392156862745,0.00041536435629619615,0.0,0.0
190,0.31323529411764706,0.0034294421124454596,0.052450980392156864,0.0031991062405268165,0.14411764705882352,0.0003722957539539623,0.0,0.0
200,0.31392156862745096,0.0039293369410902754,0.047549019607843135,0.0034155012331409103,0.1452941176470588,0.00040987178892009236,0.0,0.0
210,0.3149019607843137,0.0038804626889724753,0.04401960784313725,0.0029052193707987763,0.14500000000000002,0.0004901825824024498,0.0,0.0
220,0.31598039215686274,0.003576542760279707,0.04029411764705882,0.00266539981730364,0.14450980392156862,0.00044898142229959285,0.0,0.0
230,0.3169607843137255,0.003733196012056794,0.03754901960784313,0.002995776519538349,0.14450980392156862,0.0005704781820960353,0.0,0.0
240,0.31784313725490193,0.004060709127223588,0.033921568627450986,0.004065406305343645,0.14519607843137253,0.0005738138525765033,0.0,0.0
250,0.31892156862745097,0.0042248264052569,0.03088235294117647,0.003671336912502819,0.14519607843137253,0.0005755987880310171,0.0,0.0
260,0.3197058823529412,0.004329682289431008,0.028529411764705883,0.003912910129613232,0.1453921568627451,0.000611763845650476,0.0,0.0
270,0.3204901960784314,0.004091727461334551,0.02568627450980392,0.003953547502518628,0.14509803921568626,0.0006609489344018693,0.0,0.0
280,0.3219607843137255,0.0044892828525907305,0.023921568627450977,0.00463568807588985,0.14431372549019605,0.0007363437878688884,0.0,0.0
290,0.32274509803921564,0.004344533558576729,0.02284313725490196,0.0039925765583154445,0.1425490196078431,0.0008097000844028885,0.0,0.0
300,0.3235294117647059,0.004755587595604715,0.020294117647058824,0.0038091074595763955,0.1407843137254902,0.0009085537344321657,0.0,0.0
310,0.323921568627451,0.005040040637441973,0.01892156862745098,0.003745954750589502,0.1392156862745098,0.0009890142237573276,0.0,0.0
320,0.3247058823529412,0.005249628937656777,0.018039215686274507,0.0036314831558982167,0.13725490196078433,0.0011211297410859988,0.0,0.0
330,0.3254901960784313,0.005214977542883545,0.01656862745098039,0.003361998730410729,0.13647058823529412,0.0012108468838956921,0.0,0.0
340,0.32607843137254905,0.005396625451069502,0.014901960784313724,0.0031923877740831132,0.13627450980392158,0.0012014916874972348,0.0,0.0
350,0.32666666666666666,0.005249628937656777,0.013137254901960783,0.0021886779930291975,0.13450980392156864,0.0012871521561074017,0.0,0.0
360,0.32735294117647057,0.005336614159576916,0.011960784313725489,0.001339395813683613,0.13264705882352942,0.00143043366279874,0.0,0.0
370,0.32754901960784316,0.005273658975038655,0.00980392156862745,0.0011137858310083064,0.13058823529411764,0.0015738582923791394,0.0,0.0
380,0.32794117647058824,0.005078235812723457,0.008823529411764706,0.0013814812993833629,0.1280392156862745,0.0016326046504865975,0.0,0.0
390,0.32823529411764707,0.004988658854874635,0.008333333333333333,0.0015826856563975523,0.12509803921568627,0.001682474648049788,0.0,0.0
400,0.3285294117647059,0.004966132250263272,0.00784313725490196,0.0014814736472944213,0.12294117647058825,0.0017853207326891658,0.0,0.0
410,0.328921568627451,0.005226401384706672,0.007647058823529411,0.0016287424311286487,0.11980392156862744,0.0018810479888435008,0.0,0.0
420,0.32950980392156864,0.005264603922041853,0.007156862745098039,0.002026826577343297,0.11627450980392158,0.0019756752383924543,0.0,0.0
430,0.3302941176470588,0.005425283032107156,0.007352941176470588,0.001910494238487549,0.11284313725490194,0.001975131791980972,0.0,0.0
440,0.3306862745098039,0.005569357517732449,0.006764705882352941,0.0021722667792883656,0.10990196078431372,0.0019313582887897955,0.0,0.0
450,0.33098039215686276,0.005797285496110578,0.006470588235294117,0.002030354563611794,0.10588235294117646,0.0020327500967753077,0.0,0.0
460,0.33127450980392154,0.005782864878035479,0.006176470588235294,0.0018802868931259828,0.1011764705882353,0.002143801268606118,0.0,0.0
470,0.33156862745098037,0.005835021161653111,0.005392156862745098,0.002007905961792859,0.09813725490196078,0.0022205351300752926,0.0,0.0
480,0.33166666666666667,0.005779563684743459,0.004803921568627451,0.0018649997541675396,0.0946078431372549,0.0022438335500964087,0.0,0.0
490,0.33215686274509804,0.00573605941466893,0.004901960784313725,0.0017199303473821876,0.09098039215686274,0.0022703837140440686,0.0,0.0
500,0.33215686274509804,0.00573605941466893,0.0042156862745098035,0.0015766448494068323,0.08745098039215687,0.0022190412927954057,0.0,0.0
510,0.33215686274509804,0.00573605941466893,0.003627450980392157,0.0014172813185901402,0.00852941176470588,0.0009962961160929745,0.93583984375,0.03170084161188749
520,0.33215686274509804,0.00573605941466893,0.003137254901960784,0.00110518503950669,0.008333333333333331,0.001013319122783258,0.93876953125,0.03360162896998664
530,0.33215686274509804,0.00573605941466893,0.002647058823529412,0.0011159256712730595,0.008235294117647058,0.00099161588297172,0.93955078125,0.03343270380801087
540,0.33215686274509804,0.00573605941466893,0.0024509803921568627,0.0009889901023416743,0.008137254901960786,0.000999451834686268,0.94951171875,0.03140678246230262
550,0.33215686274509804,0.00573605941466893,0.0021568627450980395,0.0009670369095683537,0.007058823529411763,0.0008074282521156258,0.9650390625,0.0261705877493604
560,0.33215686274509804,0.00573605941466893,0.0017647058823529412,0.0008627347949473918,0.007254901960784313,0.0008160100266249675,0.965234375,0.02628862428126589
570,0.33215686274509804,0.00573605941466893,0.0012745098039215687,0.0005394856935390005,0.0042156862745098035,0.0006362317597650989,0.968359375,0.027224579721785085
580,0.33215686274509804,0.00573605941466893,0.000980392156862745,0.0005350454065608746,0.00411764705882353,0.0006344293998839741,0.97978515625,0.017403666067975183
590,0.33215686274509804,0.00573605941466893,0.0006862745098039216,0.0005394856935390006,0.0039215686274509795,0.0006487448537560003,0.98173828125,0.01648446888348932
600,0.33215686274509804,0.00573605941466893,0.000588235294117647,0.000552592519753345,0.0029411764705882353,0.0006554397223855846,0.98271484375,0.016250187550093324
610,0.33215686274509804,0.00573605941466893,0.000588235294117647,0.000552592519753345,0.0029411764705882353,0.0006554397223855846,0.9830078125,0.016381191016785618
620,0.33215686274509804,0.00573605941466893,0.000588235294117647,0.000552592519753345,0.0029411764705882353,0.0006554397223855846,0.9830078125,0.016381191016785618
630,0.33215686274509804,0.00573605941466893,0.000392156862745098,0.00033839242726863234,0.0029411764705882357,0.0006362317597650992,0.99072265625,0.008528673958783936
640,0.33215686274509804,0.00573605941466893,0.000392156862745098,0.00033839242726863234,0.0029411764705882357,0.0006362317597650992,0.99072265625,0.008528673958783936
650,0.33215686274509804,0.00573605941466893,0.000392156862745098,0.00033839242726863234,0.0029411764705882357,0.0006362317597650992,0.99072265625,0.008528673958783936
660,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99072265625,0.008528673958783936
670,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
680,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
690,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
700,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
710,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
720,0.33215686274509804,0.00573605941466893,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99140625,0.00870747547515298
730,0.33215686274509804,0.00573605941466893,0.000196078431372549,0.0002762962598766726,0.0030392156862745095,0.0006383654527079867,0.99140625,0.00870747547515298
740,0.33215686274509804,0.00573605941466893,9.80392156862745e-05,0.0002072221949075044,9.80392156862745e-05,2.7629625987667256e-05,0.99443359375,0.006976424674284237
750,0.33215686274509804,0.00573605941466893,9.80392156862745e-05,0.0002072221949075044,0.0,2.072221949075044e-05,0.99755859375,0.0030961909981297047
760,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.99755859375,0.0030961909981297047
770,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.33215686274509804,0.00573605941466893,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTree4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.02235294117647063,0.0001381481299383363,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042549019607843186,0.0001204347475280667,0.0,0.0
30,0.3002941176470588,0.0006216665847225132,0.22333333333333336,0.00474353285480734,0.0594117647058823,0.00022531278135632277,0.0,0.0
40,0.30058823529411766,0.0008288887796300174,0.2012745098039216,0.007105233780945677,0.07392156862745092,0.00032844699734562875,0.0,0.0
50,0.30117647058823527,0.001015177281805897,0.181078431372549,0.006193983523987197,0.08862745098039218,0.0003290275492743255,0.0,0.0
60,0.30166666666666664,0.000929296501498332,0.16450980392156864,0.0073478703393326655,0.09686274509803924,0.0003301133322802541,0.0,0.0
70,0.3022549019607843,0.0009792938868002478,0.14980392156862746,0.007243231741371254,0.10470588235294118,0.00040300440246287617,0.0,0.0
80,0.30294117647058827,0.0012736628256583655,0.1345098039215686,0.006507642121560964,0.11343137254901964,0.00042067183062468385,0.0,0.0
90,0.3036274509803921,0.001483083070525451,0.12235294117647058,0.006609489344018693,0.12019607843137256,0.0003565185446289715,0.0,0.0
100,0.3044117647058823,0.0016418717809321003,0.1099019607843137,0.006371684696739442,0.12676470588235295,0.00033442121347186145,0.0,0.0
110,0.305,0.001527458586907487,0.10049019607843138,0.005879416266955284,0.13049019607843135,0.00031228811803508917,0.0,0.0
120,0.30617647058823527,0.0019054929360899392,0.09137254901960784,0.0049212544607171085,0.1338235294117647,0.00027465085143883755,0.0,0.0
130,0.3070588235294117,0.0025808200491520797,0.08313725490196078,0.005532828292289301,0.13666666666666663,0.0002776743046341453,0.0,0.0
140,0.30803921568627446,0.002599241553825392,0.07627450980392157,0.00556721537467935,0.13970588235294118,0.0003384629183489238,0.0,0.0
150,0.30931372549019603,0.0028015473425404033,0.07029411764705883,0.0050951195395079986,0.14127450980392153,0.0003505806517581351,0.0,0.0
160,0.3107843137254902,0.0031350799814058353,0.06450980392156862,0.004930940072253498,0.1418627450980392,0.0004827778082608742,0.0,0.0
170,0.3117647058823529,0.003453703248458406,0.061274509803921566,0.0038859917290917883,0.14235294117647057,0.0003821612770497273,0.0,0.0
180,0.312843137254902,0.00340430742594808,0.05794117647058824,0.003261144547561833,0.1430392156862745,0.0003369795090839852,0.0,0.0
190,0.3138235294117647,0.004009271993099023,0.05284313725490195,0.003568529584954118,0.14460784313725492,0.0002817680041287713,0.0,0.0
200,0.3149019607843137,0.0039293369410902754,0.04794117647058823,0.0034182939574285507,0.14578431372549017,0.0003301133322802541,0.0,0.0
210,0.3161764705882353,0.004112663099512095,0.044803921568627454,0.003745954750589502,0.14470588235294118,0.0003956563406155411,0.0,0.0
220,0.3172549019607843,0.004403437781818518,0.04058823529411765,0.003414802695198614,0.14441176470588232,0.00038712300737281185,0.0,0.0
230,0.3182352941176471,0.004260251802533734,0.037745098039215684,0.0027499807136438796,0.1433333333333333,0.0004477043926765046,0.0,0.0
240,0.3196078431372549,0.004785591600476509,0.03480392156862745,0.003958974474877751,0.1434313725490196,0.0005285858690808203,0.0,0.0
250,0.3204901960784314,0.005209943116946161,0.03147058823529412,0.003187152508895015,0.14333333333333334,0.0004592776082227833,0.0,0.0
260,0.3211764705882353,0.004925130991023381,0.028725490196078427,0.003269911080978908,0.1418627450980392,0.0004894032773271099,0.0,0.0
270,0.3222549019607843,0.004923677649824859,0.026078431372549022,0.0027836076873396748,0.14137254901960783,0.0004969493748085866,0.0,0.0
280,0.3231372549019608,0.0049154339330024195,0.023823529411764705,0.002931378317261031,0.141078431372549,0.0005584329510883175,0.0,0.0
290,0.3246078431372549,0.004985310279727788,0.023431372549019603,0.002479941712179805,0.13970588235294118,0.0005638745700232936,0.0,0.0
300,0.3251960784313725,0.004735983060344093,0.020686274509803922,0.001915482482587502,0.13970588235294118,0.0005664073327471787,0.0,0.0
310,0.32607843137254905,0.004737493981760853,0.01892156862745098,0.0022071298572679224,0.1380392156862745,0.0006303930925495449,0.0,0.0
320,0.3269607843137255,0.0046258999810168165,0.018431372549019606,0.001873932407586927,0.13627450980392158,0.0007069891675584449,0.0,0.0
330,0.32754901960784316,0.004669018489606359,0.01656862745098039,0.0025181262783792037,0.13509803921568625,0.0007064828370719829,0.0,0.0
340,0.32803921568627453,0.004777608956719826,0.014803921568627448,0.0021278848423599553,0.13323529411764706,0.0007917948949755502,0.0,0.0
350,0.32872549019607844,0.004904258612810938,0.013431372549019606,0.0021854056094501597,0.13147058823529414,0.0008779745699520614,0.0,0.0
360,0.32950980392156864,0.005154702717679354,0.012450980392156861,0.002413641957108902,0.12970588235294117,0.00103795131519652,0.0,0.0
370,0.33019607843137255,0.005092777924632035,0.010980392156862745,0.0024674044970254792,0.12696078431372546,0.0012578499129614396,0.0,0.0
380,0.3304901960784314,0.00497573050477337,0.009411764705882352,0.0021446357031243615,0.12519607843137256,0.001399001359046652,0.0,0.0
390,0.331078431372549,0.005197106208379474,0.008725490196078432,0.0016184570806170018,0.12225490196078431,0.0015334442423155323,0.0,0.0
400,0.33147058823529413,0.005145438327161604,0.00823529411764706,0.0015196294293216988,0.11892156862745096,0.0016626774546451616,0.0,0.0
410,0.33215686274509804,0.005185617830103984,0.008039215686274508,0.0016287424311286487,0.11529411764705881,0.0017204296095361484,0.0,0.0
420,0.33215686274509804,0.005185617830103984,0.006862745098039216,0.0016345907172024199,0.10970588235294118,0.0018760826316842614,0.0,0.0
430,0.33274509803921565,0.005198483107650784,0.006666666666666667,0.001475018393723406,0.10607843137254902,0.001933086794923849,0.0,0.0
440,0.3330392156862745,0.005187917540993609,0.006078431372549019,0.0016577775592600348,0.10225490196078431,0.0020465632509968127,0.0,0.0
450,0.33352941176470585,0.005074006102830856,0.005686274509803921,0.0018482960096200068,0.09901960784313725,0.0021772688747644536,0.0,0.0
460,0.3338235294117647,0.005087622578243629,0.005490196078431373,0.0018327420499789002,0.09470588235294117,0.0022358667730171325,0.0,0.0
470,0.3341176470588235,0.005120806633402717,0.004901960784313725,0.0018012312419364992,0.0903921568627451,0.002303348207470957,0.0,0.0
480,0.3342156862745098,0.005117544527558282,0.004019607843137254,0.0016184570806170018,0.08647058823529412,0.0024128610047451787,0.0,0.0
490,0.33431372549019606,0.00499057131760729,0.0038235294117647057,0.0014958961212898838,0.08186274509803922,0.002459308337481933,0.0,0.0
500,0.33431372549019606,0.00499057131760729,0.002941176470588235,0.0011137858310083064,0.07686274509803921,0.002527997539163388,0.0,0.0
510,0.33431372549019606,0.00499057131760729,0.0027450980392156863,0.0011475445527632908,0.00411764705882353,0.000599792025983099,0.95517578125,0.03300230565680467
520,0.33431372549019606,0.00499057131760729,0.00196078431372549,0.0008172953586012099,0.0042156862745098035,0.0006108662871375745,0.956640625,0.03248143370296931
530,0.33431372549019606,0.00499057131760729,0.0016666666666666668,0.0008764516293953377,0.004117647058823529,0.0006189359997447915,0.97255859375,0.026198881897400703
540,0.33431372549019606,0.00499057131760729,0.0014705882352941174,0.0007077985429437604,0.004019607843137255,0.0006241177192560927,0.97412109375,0.02672272174570115
550,0.33431372549019606,0.00499057131760729,0.0013725490196078432,0.000552592519753345,0.0038235294117647057,0.0006308470482679166,0.9841796875,0.011203900287526304
560,0.33431372549019606,0.00499057131760729,0.0012745098039215687,0.0006216665847225132,0.0037254901960784305,0.0006326596138564543,0.984375,0.011034450530531285
570,0.33431372549019606,0.00499057131760729,0.0012745098039215687,0.0006216665847225132,0.0036274509803921567,0.0006360817581692939,0.98447265625,0.011096271061062419
580,0.33431372549019606,0.00499057131760729,0.0010784313725490198,0.0007211544100945163,0.003725490196078431,0.0006394109747396074,0.9845703125,0.01115732478519402
590,0.33431372549019606,0.00499057131760729,0.0008823529411764706,0.0005737722763816455,0.0036274509803921563,0.0006466454099408857,0.98486328125,0.011323473024477058
600,0.33431372549019606,0.00499057131760729,0.0006862745098039216,0.00044228981958209176,0.0036274509803921576,0.0006503241596688389,0.98486328125,0.011323473024477058
610,0.33431372549019606,0.00499057131760729,0.0006862745098039216,0.00044228981958209176,0.003529411764705882,0.000652411765471975,0.98544921875,0.011062087850533238
620,0.33431372549019606,0.00499057131760729,0.0004901960784313725,0.0004633629142598906,0.0029411764705882353,0.0006569303102506016,0.9861328125,0.011359161916631095
630,0.33431372549019606,0.00499057131760729,0.000392156862745098,0.00033839242726863234,0.0029411764705882357,0.0006362317597650992,0.99072265625,0.008528673958783936
640,0.33431372549019606,0.00499057131760729,0.0002941176470588235,0.0003165371312795104,0.00303921568627451,0.0006362317597650992,0.99072265625,0.008528673958783936
650,0.33431372549019606,0.00499057131760729,0.0002941176470588235,0.0003165371312795104,0.002941176470588235,0.0006383654527079867,0.99072265625,0.008528673958783936
660,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.9921875,0.008549463801831558
670,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
680,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
690,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
700,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
710,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
720,0.33431372549019606,0.00499057131760729,0.000196078431372549,0.0002762962598766726,0.0029411764705882353,0.0006404175401715068,0.99287109375,0.008670699850873093
730,0.33431372549019606,0.00499057131760729,9.80392156862745e-05,0.0002072221949075044,0.0030392156862745095,0.0006404175401715068,0.99287109375,0.008670699850873093
740,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9958984375,0.0066052074626767035
750,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.33431372549019606,0.00499057131760729,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTreeTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.022941176470588298,0.00012433331694450264,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042549019607843186,9.865749824916662e-05,0.0,0.0
30,0.30039215686274506,0.0006330742625590209,0.22343137254901962,0.004699575219460577,0.05960784313725487,0.00022071298572679223,0.0,0.0
40,0.3006862745098039,0.0006941857615853633,0.20137254901960783,0.007025209350113213,0.07441176470588234,0.00028320366637358933,0.0,0.0
50,0.3006862745098039,0.0006941857615853633,0.18068627450980393,0.006132049874487849,0.09,0.00029701847936742295,0.0,0.0
60,0.3007843137254902,0.0008055351000332766,0.000588235294117647,0.0006330742625590209,0.211078431372549,0.00018904096413402787,0.0,0.0
70,0.3007843137254902,0.0008055351000332766,0.000588235294117647,0.0006330742625590209,0.211078431372549,0.00018904096413402787,0.0,0.0
80,0.3007843137254902,0.0008055351000332766,0.0004901960784313725,0.0006368314128291828,0.211078431372549,0.00018739324075869266,0.0,0.0
90,0.3007843137254902,0.0008055351000332766,0.0002941176470588235,0.00044228981958209176,0.21107843137254897,0.0002053719596976797,0.0,0.0
100,0.3007843137254902,0.0008055351000332766,9.80392156862745e-05,0.0002072221949075044,0.21107843137254903,0.00021222718417037033,0.0,0.0
110,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
120,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
130,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
140,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
150,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
160,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
170,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
180,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
190,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
200,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.21107843137254903,0.00022286423526153356,0.0,0.0
210,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.20745098039215684,0.0002917510580826556,0.0,0.0
220,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.20274509803921567,0.00021799407206526052,0.0,0.0
230,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.19941176470588234,0.0002933818760295565,0.0,0.0
240,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.19588235294117645,0.0003599812639833766,0.0,0.0
250,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.19303921568627452,0.00033047446720093466,0.0,0.0
260,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
270,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
280,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
290,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
300,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
310,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
320,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
330,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
340,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
350,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
360,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
370,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
380,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
390,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
400,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.17068627450980392,0.00016184570806170018,0.0,0.0
410,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.1695098039215686,0.00017596948505169282,0.0,0.0
420,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.16774509803921567,0.00016763807383330024,0.0,0.0
430,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.1665686274509804,0.00018131119725462043,0.0,0.0
440,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.16549019607843138,0.00019241807935480314,0.0,0.0
450,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.16480392156862744,0.0001647673466080766,0.0,0.0
460,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.15705882352941175,0.0001147544552763291,0.0,0.0
470,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.15705882352941175,0.0001147544552763291,0.0,0.0
480,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.15705882352941175,0.0001147544552763291,0.0,0.0
490,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.15705882352941175,0.0001147544552763291,0.0,0.0
500,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.15705882352941175,0.0001147544552763291,0.0,0.0
510,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.3007843137254902,0.0008055351000332766,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTreeTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.02235294117647063,0.0001381481299383363,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042450980392156834,0.00012063266836418245,0.0,0.0
30,0.3002941176470588,0.0006216665847225132,0.22333333333333336,0.00474353285480734,0.05931372549019606,0.00021634632302835484,0.0,0.0
40,0.30058823529411766,0.0008845796391641835,0.2012745098039216,0.007071578638235956,0.07411764705882351,0.0003595170713157777,0.0,0.0
50,0.30058823529411766,0.0008845796391641835,0.18068627450980393,0.006077340204399897,0.08764705882352938,0.0003342071382039159,0.0,0.0
60,0.30058823529411766,0.0008845796391641835,0.0002941176470588235,0.00044228981958209176,0.20323529411764704,0.0002099669793339212,0.0,0.0
70,0.30058823529411766,0.0008845796391641835,0.0002941176470588235,0.00044228981958209176,0.19745098039215683,0.0001721316829144936,0.0,0.0
80,0.30058823529411766,0.0008845796391641835,0.000196078431372549,0.0004144443898150088,0.1906862745098039,0.00032405970776161073,0.0,0.0
90,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.1857843137254902,0.00034983132861067295,0.0,0.0
100,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.18068627450980393,0.00024333294117615453,0.0,0.0
110,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.16568627450980392,0.0002095120124302106,0.0,0.0
120,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.16372549019607843,0.00018275279795273733,0.0,0.0
130,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.16176470588235295,0.00017474509803921568,0.0,0.0
140,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.16049019607843135,0.00020962584672952508,0.0,0.0
150,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.1592156862745098,0.00018065212129210007,0.0,0.0
160,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.15656862745098038,0.0001775888702692872,0.0,0.0
170,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.15509803921568627,0.00015991802205916517,0.0,0.0
180,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.15362745098039216,0.00021854056094501597,0.0,0.0
190,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.15205882352941175,0.00029052193707987763,0.0,0.0
200,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.1493137254901961,0.0003384629183489238,0.0,0.0
210,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.14696078431372547,0.0003361998730410729,0.0,0.0
220,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.14323529411764704,0.00042630507331310004,0.0,0.0
230,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.13843137254901958,0.0006059650053402751,0.0,0.0
240,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.1331372549019608,0.0006906024877441662,0.0,0.0
250,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.12725490196078432,0.0006780526387040448,0.0,0.0
260,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.1076470588235294,0.0009219770629333266,0.0,0.0
270,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.09852941176470588,0.0009813623485787485,0.0,0.0
280,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.09166666666666667,0.001002526235058219,0.0,0.0
290,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.08509803921568627,0.0010637406005251893,0.0,0.0
300,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.07509803921568627,0.001183244983039651,0.0,0.0
310,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.06205882352941176,0.001129123297106744,0.0,0.0
320,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.05529411764705882,0.0010970388143052518,0.0,0.0
330,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.04833333333333333,0.000945103858821884,0.0,0.0
340,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.040686274509803916,0.0008449935138489239,0.0,0.0
350,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.03323529411764706,0.0007980670516897029,0.0,0.0
360,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.026372549019607838,0.0007332595098628494,0.0,0.0
370,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.020294117647058824,0.0005869670025248918,0.0,0.0
380,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.015588235294117646,0.0004709716740144277,0.0,0.0
390,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.013235294117647059,0.00040777106546451453,0.0,0.0
400,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.010784313725490196,0.00036156825741123506,0.0,0.0
410,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.008137254901960786,0.000288213553668564,0.0,0.0
420,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0065686274509803915,0.00024136419571089022,0.0,0.0
430,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.004999999999999999,0.00017596948505169282,0.0,0.0
440,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.00411764705882353,0.00017143732073386918,0.0,0.0
450,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.003725490196078431,0.0001339395813683613,0.0,0.0
460,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.0,0.0
470,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.0,0.0
480,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.0,0.0
490,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.0,0.0
500,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.0,0.0
510,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.30058823529411766,0.0008845796391641835,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0BinaryTreeTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.27274509803921565,0.003818490282215082,0.02235294117647063,0.0001381481299383363,0.0,0.0
20,0.3,0.0,0.24627450980392157,0.003917175547200991,0.042549019607843186,0.0001204347475280667,0.0,0.0
30,0.3002941176470588,0.0006216665847225132,0.22333333333333336,0.00474353285480734,0.0594117647058823,0.00022531278135632277,0.0,0.0
40,0.30058823529411766,0.0008288887796300174,0.2012745098039216,0.007105233780945677,0.07392156862745092,0.00032844699734562875,0.0,0.0
50,0.30058823529411766,0.0008288887796300174,0.18049019607843136,0.0061429333387108065,0.08862745098039215,0.00033018559086320996,0.0,0.0
60,0.30058823529411766,0.0008288887796300174,0.0002941176470588235,0.00044228981958209176,0.20392156862745098,0.0002658229932581333,0.0,0.0
70,0.30058823529411766,0.0008288887796300174,0.000196078431372549,0.0004144443898150088,0.1981372549019608,0.000288213553668564,0.0,0.0
80,0.30058823529411766,0.0008288887796300174,0.000196078431372549,0.0004144443898150088,0.19186274509803922,0.0002341396846461151,0.0,0.0
90,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.1857843137254902,0.00034846479476015313,0.0,0.0
100,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.17980392156862746,0.0003414802695198614,0.0,0.0
110,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.1634313725490196,0.00018547383296395382,0.0,0.0
120,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.16019607843137257,0.0002642929345404102,0.0,0.0
130,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.15598039215686274,0.00032020877008575335,0.0,0.0
140,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.153921568627451,0.0002962947294588843,0.0,0.0
150,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.15127450980392157,0.00034405541451685103,0.0,0.0
160,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.14666666666666664,0.0004425055181170218,0.0,0.0
170,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.1434313725490196,0.0006061618175203778,0.0,0.0
180,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.14049019607843138,0.0007297373392096857,0.0,0.0
190,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.1365686274509804,0.0008594379366398681,0.0,0.0
200,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.13205882352941176,0.0010085996191232188,0.0,0.0
210,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.1242156862745098,0.001299639133008726,0.0,0.0
220,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.11598039215686273,0.0014698500091650584,0.0,0.0
230,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.10862745098039214,0.001682006669606666,0.0,0.0
240,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.09843137254901961,0.0018254904553821343,0.0,0.0
250,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.08882352941176469,0.0019535142090242575,0.0,0.0
260,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.06647058823529411,0.0021565715141706786,0.0,0.0
270,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.05833333333333333,0.002119628596695119,0.0,0.0
280,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.05019607843137255,0.0020583144171272623,0.0,0.0
290,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.04235294117647059,0.0020263086228377316,0.0,0.0
300,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.03294117647058824,0.0018729646382410691,0.0,0.0
310,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.024705882352941175,0.001705667916384733,0.0,0.0
320,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.018529411764705878,0.0013964070102976084,0.0,0.0
330,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.013725490196078431,0.0011591278482998952,0.0,0.0
340,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.00892156862745098,0.0008388731664034816,0.0,0.0
350,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.006274509803921568,0.0006547113748749283,0.0,0.0
360,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0038235294117647057,0.00046279623529342647,0.0,0.0
370,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0024509803921568627,0.000321398588472397,0.0,0.0
380,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.001568627450980392,0.0002053719596976797,0.0,0.0
390,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.000980392156862745,0.000163459071720242,0.0,0.0
400,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0008823529411764706,0.0001647673466080766,0.0,0.0
410,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.000392156862745098,6.330742625590208e-05,0.0,0.0
420,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.000196078431372549,2.7629625987667256e-05,0.0,0.0
430,0.30058823529411766,0.0008288887796300174,0.0,0.0,9.80392156862745e-05,2.072221949075044e-05,0.0,0.0
440,0.30058823529411766,0.0008288887796300174,0.0,0.0,9.80392156862745e-05,2.072221949075044e-05,0.0,0.0
450,0.30058823529411766,0.0008288887796300174,0.0,0.0,9.80392156862745e-05,2.072221949075044e-05,0.0,0.0
460,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.0,0.0
470,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.0,0.0
480,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.0,0.0
490,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.0,0.0
500,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.0,0.0
510,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
520,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
530,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
540,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
550,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
560,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
570,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
580,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
590,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
600,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
610,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
620,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
630,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
640,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
650,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
660,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
670,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
680,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
690,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
700,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
710,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
720,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
730,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
740,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
750,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
760,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
770,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
780,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
790,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
800,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
810,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
820,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
830,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
840,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
850,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
860,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
870,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
880,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
890,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
900,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
910,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
920,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
930,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
940,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
950,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
960,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
970,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
980,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0
990,0.30058823529411766,0.0008288887796300174,0.0,0.0,0.0,0.0,0.9990234375,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTree0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023765281173594166,8.396824895432541e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.047237163814180916,0.0001356509201953884,0.0,0.0
30,0.3002200488997555,0.0003309063197851347,0.2239364303178484,0.005405571824302033,0.06777506112469436,0.00018782981987323764,0.0,0.0
40,0.3005134474327628,0.00040362499321010796,0.20149144254278728,0.004837154659161226,0.08662591687041565,0.0001860439852568108,0.0,0.0
50,0.30095354523227386,0.000465109963142027,0.18330073349633252,0.005292735315821427,0.10195599022004886,0.00020075101654687578,0.0,0.0
60,0.30124694376528116,0.0005684677327291441,0.1660635696821516,0.005709055075693872,0.11655256723716381,0.00019887979446696526,0.0,0.0
70,0.301320293398533,0.00055659862332446,0.1506601466992665,0.007176483565265634,0.12960880195599025,0.00019941622105010116,0.0,0.0
80,0.3016870415647922,0.0006952682871845712,0.1356234718826406,0.006134133419152586,0.14207823960880192,0.000214576305732114,0.0,0.0
90,0.30190709046454767,0.0006618126395702694,0.12234718826405867,0.005674332137049002,0.1530073349633252,0.0002120724124638546,0.0,0.0
100,0.302200488997555,0.0006536919315403422,0.11083129584352078,0.004926870927519321,0.1632762836185819,0.00017909548479346383,0.0,0.0
110,0.302640586797066,0.0008072499864202159,0.09924205378973106,0.004902961850625251,0.1731784841075794,0.00017479384888292683,0.0,0.0
120,0.3028606356968215,0.000908431893018581,0.08985330073349633,0.005614953046200575,0.18139364303178485,0.00020385338603357006,0.0,0.0
130,0.3033007334963325,0.0011381093795195434,0.08053789731051345,0.005314640029574757,0.18872860635696823,0.00018117116401565532,0.0,0.0
140,0.30352078239608804,0.0010540465680122736,0.0737163814180929,0.004263116470788434,0.19481662591687043,0.00018409582701460088,0.0,0.0
150,0.30381418092909535,0.001002090755469891,0.06762836185819071,0.004868798262096956,0.20009779951100243,0.00020280258838582612,0.0,0.0
160,0.303960880195599,0.001182983743741684,0.06286063569682152,0.004792781244255179,0.20383863080684597,0.00018661731168601934,0.0,0.0
170,0.3041809290953545,0.0011795924790183145,0.056479217603911974,0.003915336377161463,0.20933985330073349,0.00017782343057288547,0.0,0.0
180,0.30440097799511,0.0013073838630806845,0.05127139364303179,0.004507927525908816,0.21381418092909532,0.000190862372669472,0.0,0.0
190,0.30462102689486553,0.0013682710625412034,0.04650366748166259,0.005184399347234291,0.21777506112469439,0.00020678012768984692,0.0,0.0
200,0.3049877750611247,0.0014762442280804393,0.0428361858190709,0.004287790562405608,0.22078239608801953,0.0001936407192571407,0.0,0.0
210,0.30513447432762836,0.001479858050447689,0.03828850855745721,0.004247740269127321,0.2235696821515892,0.00023455610618830944,0.0,0.0
220,0.305281173594132,0.0014762442280804393,0.033740831295843515,0.004075757398374771,0.2265036674816626,0.00024654673868983596,0.0,0.0
230,0.3058679706601467,0.0017139947044423696,0.03036674816625917,0.0039303142444591,0.22855745721271392,0.00020541950420880967,0.0,0.0
240,0.30608801955990217,0.001714773615959259,0.028166259168704154,0.0035293311081097943,0.2302444987775061,0.00019343372751518185,0.0,0.0
250,0.3063080684596577,0.0016697958699733798,0.02603911980440098,0.002746770403975214,0.23119804400977995,0.00014442376090062554,0.0,0.0
260,0.30652811735941315,0.0017054031981874325,0.023471882640586795,0.0023455610618830945,0.2331784841075794,0.0001356509201953884,0.0,0.0
270,0.3066748166259169,0.0016896703600755402,0.02083129584352078,0.0018227341205127358,0.23493887530562346,0.0001308404858053225,0.0,0.0
280,0.3069682151589242,0.0016705953892291402,0.0182640586797066,0.0012753276615462756,0.23691931540342298,0.00012108749796303241,0.0,0.0
290,0.3072616136919315,0.0016252167101766255,0.016797066014669924,0.001414340709658008,0.23787286063569682,0.00010283968226654221,0.0,0.0
300,0.307481662591687,0.0017872229104599828,0.014963325183374081,0.0018804298031997388,0.23948655256723714,0.00011427929770016895,0.0,0.0
310,0.3076283618581907,0.0017931902823574248,0.014083129584352077,0.0019030183585646242,0.23992665036674818,0.00011567299917813381,0.0,0.0
320,0.3077750611246944,0.002004181510939782,0.01290953545232274,0.0018518066744186803,0.2407334963325183,0.00012826361893536424,0.0,0.0
330,0.30792176039119806,0.0020515931473869984,0.011809290953545232,0.0018839771178093799,0.24176039119804396,0.00012669234338495139,0.0,0.0
340,0.3080684596577017,0.0020148138482075618,0.010635696821515892,0.0019508351199539913,0.24286063569682154,0.00011369354654582881,0.0,0.0
350,0.30821515892420537,0.0021282667357326247,0.009535452322738386,0.0017601193922194142,0.24330073349633252,0.000100873158861302,0.0,0.0
360,0.30836185819070905,0.0021080931360245476,0.008655256723716382,0.0015469174482244633,0.24403422982885084,8.72439988222216e-05,0.0,0.0
370,0.30843520782396083,0.002219787075671534,0.007921760391198044,0.00171087551222246,0.24454767726161367,7.93906092373268e-05,0.0,0.0
380,0.3085819070904645,0.0021314016125764594,0.0074816625916870405,0.001679364979086508,0.24476772616136916,8.785410414904955e-05,0.0,0.0
390,0.30880195599022003,0.0021055578457073528,0.007188264058679707,0.0016309580941801887,0.2451344743276284,9.529115517150608e-05,0.0,0.0
400,0.30894865525672366,0.0021030194989789717,0.006601466992665036,0.0013276545891586003,0.24572127139364305,7.665217344415601e-05,0.0,0.0
410,0.3091687041564792,0.00204442086272292,0.006088019559902201,0.0014626128722044752,0.24616136919315398,9.373700693554495e-05,0.0,0.0
420,0.3091687041564792,0.00204442086272292,0.005207823960880195,0.00175175411984624,0.246601466992665,0.00011795924790183145,0.0,0.0
430,0.3092420537897311,0.0021581735891337108,0.0044743276283618575,0.0016577568097816907,0.24682151589242052,0.00015538079832107094,0.0,0.0
440,0.30931540342298286,0.0021314016125764594,0.004034229828850855,0.0015717519201492824,0.24660146699266502,0.00017759800462478352,0.0,0.0
450,0.30931540342298286,0.0021314016125764594,0.003300733496332518,0.001554667152744547,0.2463080684596577,0.0002744825098912522,0.0,0.0
460,0.3093887530562347,0.0021282667357326247,0.002787286063569682,0.001420934408384306,0.246161369193154,0.0003382500459710133,0.0,0.0
470,0.3093887530562347,0.0021282667357326247,0.002420537897310513,0.000981898811077613,0.24579462102689487,0.00038340020947850897,0.0,0.0
480,0.3093887530562347,0.0021282667357326247,0.001980440097799511,0.00083489793498669,0.24528117359413204,0.00047050495671810275,0.0,0.0
490,0.3093887530562347,0.0021282667357326247,0.0017603911980440096,0.000839682489543254,0.24491442542787287,0.0005152620654985395,0.0,0.0
500,0.30946210268948654,0.0021364078475706785,0.0018337408312958435,0.0008089024957984396,0.2437408312958435,0.000621351288096848,0.0,0.0
510,0.30946210268948654,0.0021364078475706785,0.0014669926650366747,0.0009529115517150608,0.001393643031784841,0.0001608699851546961,0.9531868131868132,0.03141146003453028
520,0.30946210268948654,0.0021364078475706785,0.001393643031784841,0.0009654412408808513,0.0009535452322738385,0.00016793649790865082,0.9536263736263736,0.03170070734519202
530,0.30946210268948654,0.0021364078475706785,0.001393643031784841,0.0009654412408808513,0.0005867970660146701,0.00017147736159592596,0.9680586080586081,0.027646216132346593
540,0.30946210268948654,0.0021364078475706785,0.001393643031784841,0.0009654412408808513,0.0005867970660146701,0.00017147736159592596,0.9680586080586081,0.027646216132346593
550,0.30946210268948654,0.0021364078475706785,0.0011735941320293397,0.0006618126395702694,0.0007334963325183377,0.00016537243133938736,0.9681318681318681,0.02762698418085032
560,0.30946210268948654,0.0021364078475706785,0.0011735941320293397,0.0006618126395702694,0.0006601466992665038,0.00016053760879722827,0.9682051282051282,0.02760860733227663
570,0.30946210268948654,0.0021364078475706785,0.0009535452322738387,0.000465109963142027,0.0003667481662591686,9.186639506304053e-05,0.9685714285714285,0.027775287839203
580,0.30946210268948654,0.0021364078475706785,0.0009535452322738387,0.000465109963142027,0.00029339853300733494,8.6629596819745e-05,0.9780952380952381,0.02706995727296319
590,0.30946210268948654,0.0021364078475706785,0.0008801955990220048,0.0005063475928811809,0.00036674816625916883,8.6629596819745e-05,0.9780952380952381,0.02706995727296319
600,0.30946210268948654,0.0021364078475706785,0.0007334963325183373,0.00046222999759910834,0.00029339853300733504,9.0105214532001e-05,0.9781684981684982,0.02709882775776423
610,0.30946210268948654,0.0021364078475706785,0.0006601466992665037,0.0004292770576351675,0.00029339853300733504,8.965951411787126e-05,0.9809523809523809,0.027757585066434796
620,0.30946210268948654,0.0021364078475706785,0.0005134474327628362,0.000465109963142027,0.0004400977995110025,8.965951411787126e-05,0.9809523809523809,0.027757585066434796
630,0.30946210268948654,0.0021364078475706785,0.0005134474327628362,0.000465109963142027,0.00029339853300733504,9.373700693554495e-05,0.9810989010989011,0.027806300454932938
640,0.30946210268948654,0.0021364078475706785,0.0005134474327628362,0.000465109963142027,0.00029339853300733504,9.373700693554495e-05,0.9810989010989011,0.027806300454932938
650,0.30946210268948654,0.0021364078475706785,0.0005134474327628362,0.000465109963142027,0.00029339853300733504,9.373700693554495e-05,0.9810989010989011,0.027806300454932938
660,0.30946210268948654,0.0021364078475706785,0.00036674816625916867,0.0004166484893502955,0.00036674816625916867,8.00605840624096e-05,0.9811721611721612,0.027825695707976845
670,0.30946210268948654,0.0021364078475706785,0.00036674816625916867,0.0004166484893502955,0.000293398533007335,8.154790470900943e-05,0.9812454212454212,0.027849765327943657
680,0.30946210268948654,0.0021364078475706785,0.00029339853300733494,0.000342798940888474,0.00029339853300733494,7.93906092373268e-05,0.9812454212454212,0.027849765327943657
690,0.30946210268948654,0.0021364078475706785,0.00029339853300733494,0.000342798940888474,0.00029339853300733494,7.93906092373268e-05,0.985934065934066,0.026235648948466268
700,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.00036674816625916867,7.93906092373268e-05,0.985934065934066,0.026235648948466268
710,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
720,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
730,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
740,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
750,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
760,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
770,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
780,0.30946210268948654,0.0021364078475706785,0.0002200488997555012,0.0002368224013973843,0.000293398533007335,7.682618541257939e-05,0.9922344322344322,0.01303990851834607
790,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9922344322344322,0.01303990851834607
800,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9922344322344322,0.01303990851834607
810,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
820,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
830,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
840,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
850,0.30946210268948654,0.0021364078475706785,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
860,0.30946210268948654,0.0021364078475706785,7.334963325183373e-05,0.00015503665438067567,0.00036674816625916867,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
870,0.30946210268948654,0.0021364078475706785,7.334963325183373e-05,0.00015503665438067567,0.00036674816625916867,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
880,0.30946210268948654,0.0021364078475706785,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
890,0.30946210268948654,0.0021364078475706785,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
900,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,0.9988278388278389,0.002477557670982031
910,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
920,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
930,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
940,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
950,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
960,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
970,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
980,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0
990,0.30946210268948654,0.0021364078475706785,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTree1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023691931540342326,7.029088274439232e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.046943765281173555,0.00014293673275725917,0.0,0.0
30,0.30014669926650367,0.00031007330876135135,0.22386308068459654,0.005438819008820878,0.06792176039119807,0.0001511993818201995,0.0,0.0
40,0.30036674816625913,0.0004764557758575304,0.2013447432762836,0.0046754398603495876,0.08655256723716381,0.00017639086740912555,0.0,0.0
50,0.3008068459657702,0.0005395433972834278,0.18315403422982884,0.005193920749832738,0.10129584352078241,0.0001888932166692039,0.0,0.0
60,0.30124694376528116,0.0006136527567153361,0.1660635696821516,0.005557342646612874,0.11515892420537896,0.00022191854258229248,0.0,0.0
70,0.3015403422982885,0.000710467204192153,0.15080684596577015,0.00711293722291542,0.12792176039119807,0.00020015146015602394,0.0,0.0
80,0.30234718826405865,0.0009472896055895371,0.1362836185819071,0.005990293903122386,0.1405378973105134,0.00027559918518912154,0.0,0.0
90,0.3027139364303178,0.00100873158861302,0.12293398533007334,0.005657362838632032,0.1512469437652812,0.00025084230118821454,0.0,0.0
100,0.30337408312958436,0.0010641333678663122,0.11149144254278728,0.004935265854801927,0.1611491442542787,0.00022768053377781222,0.0,0.0
110,0.30410757946210265,0.0010387327288269982,0.10012224938875304,0.004952821925049563,0.17061124694376534,0.00021858396697475437,0.0,0.0
120,0.3046943765281173,0.0010641333678663122,0.09102689486552566,0.00574287057068713,0.17875305623471882,0.00021532179601160297,0.0,0.0
130,0.3049877750611247,0.001127500153236711,0.08134474327628363,0.005461604889968458,0.18616136919315399,0.00021686667014790182,0.0,0.0
140,0.3053545232273839,0.0010852565806647293,0.07408312958435208,0.004366789316332094,0.1918092909535452,0.00021463852881758379,0.0,0.0
150,0.3060146699266504,0.001173918600623162,0.0682885085574572,0.004710722404504483,0.19701711491442542,0.00024354959543215423,0.0,0.0
160,0.30638141809290953,0.0011795924790183145,0.06322738386308069,0.004468356132862519,0.20083129584352077,0.00019197853641066598,0.0,0.0
170,0.3068215158924205,0.0011567299917813383,0.05713936430317849,0.0035160636116257625,0.2058190709046455,0.00020313154657183632,0.0,0.0
180,0.30733496332518334,0.0014616995952673444,0.051931540342298285,0.004152358998679434,0.21029339853300733,0.0002437688120340791,0.0,0.0
190,0.3077750611246944,0.0013905365743691425,0.047530562347188256,0.004347174217429954,0.21359413202933988,0.00025317379644059044,0.0,0.0
200,0.3082885085574572,0.0015852871703981742,0.04342298288508558,0.0034342164610813397,0.2166748166259169,0.000240404039835165,0.0,0.0
210,0.30865525672371635,0.0015469174482244633,0.03894865525672372,0.003715492588216532,0.21975550122249385,0.0002887087972970673,0.0,0.0
220,0.3093887530562347,0.0016633858813612998,0.035207823960880194,0.0038603815620949834,0.22298288508557457,0.00025631893313652243,0.0,0.0
230,0.3097555012224939,0.0016673950119811558,0.03117359413202934,0.0035897300621587067,0.22481662591687043,0.00037194439035372675,0.0,0.0
240,0.3101955990220049,0.001414340709658008,0.028973105134474327,0.00306826378357668,0.2251833740831296,0.0005351946749254027,0.0,0.0
250,0.31034229828850857,0.0014330993635006735,0.026699266503667482,0.0029252257444089503,0.22518337408312955,0.0007172761129429698,0.0,0.0
260,0.31063569682151587,0.0014843629559990932,0.0245721271393643,0.0026070960194769406,0.22525672371638145,0.0009314249863773549,0.0,0.0
270,0.3107823960880195,0.0015852871703981738,0.021638141809290953,0.0022437207817949667,0.22503667481662593,0.0011675425594010458,0.0,0.0
280,0.3112958435207824,0.0016537243133938736,0.019070904645476772,0.0020148138482075618,0.22518337408312955,0.0012559138637058605,0.0,0.0
290,0.3120293398533007,0.0021080931360245476,0.018117359413202933,0.0023687878097237605,0.22386308068459654,0.0013640582659264315,0.0,0.0
300,0.31224938875305625,0.002276805337778122,0.015476772616136919,0.002890785813708784,0.22261613691931542,0.0015789062247960593,0.0,0.0
310,0.31254278728606355,0.002472498458764939,0.014596577017114913,0.002787308208894139,0.21975550122249388,0.0017642493102576085,0.0,0.0
320,0.3126161369193154,0.0023995925862193173,0.013202933985330073,0.0025527485982278766,0.2167481662591687,0.0019277332390444434,0.0,0.0
330,0.31283618581907086,0.002415676941710209,0.011809290953545232,0.0020985700043484904,0.21139364303178484,0.0021613948332037465,0.0,0.0
340,0.3134229828850856,0.002521696588584269,0.011075794621026893,0.0023047855623773827,0.2067726161369193,0.002417997530327752,0.0,0.0
350,0.31356968215158926,0.002637648968832445,0.009975550122249389,0.002004181510939783,0.20141809290953544,0.0026995775220625827,0.0,0.0
360,0.3139364303178484,0.0027149864987650084,0.009095354523227383,0.0017782343057288548,0.1945232273838631,0.002973597821813949,0.0,0.0
370,0.3141564792176039,0.0027642165452367094,0.008581907090464547,0.0018496420837613567,0.1865281173594132,0.003279716458919635,0.0,0.0
380,0.31444987775061123,0.0028870879729706728,0.007995110024449878,0.0020075101654687577,0.18014669926650367,0.0033941069053612634,0.0,0.0
390,0.3150366748166259,0.003033246787672875,0.00806845965770171,0.0019474095947125182,0.17398533007334963,0.0036026373255056664,0.0,0.0
400,0.31533007334963326,0.0031978332686670953,0.007114914425427872,0.0018640252092423997,0.16672371638141809,0.0037172173150534006,0.0,0.0
410,0.3154034229828851,0.003219059439961133,0.006161369193154034,0.0019501504962726336,0.15557457212713932,0.003995165534498078,0.0,0.0
420,0.3155501222493888,0.0032422065445432695,0.005134474327628362,0.0018489199903964334,0.14449877750611245,0.004191600404199081,0.0,0.0
430,0.31569682151589235,0.0031281737383281,0.004547677261613692,0.0019170010473925443,0.13349633251833737,0.004404896665991349,0.0,0.0
440,0.31599022004889976,0.0032831347810940987,0.004180929095354523,0.001820534963322819,0.12381418092909535,0.004626761231494429,0.0,0.0
450,0.31599022004889976,0.0032831347810940987,0.0035941320293398533,0.0017054031981874325,0.1167726161369193,0.004689211696567214,0.0,0.0
460,0.3162102689486553,0.0034314935161861367,0.0031540342298288504,0.0013876526378232242,0.10921760391198043,0.004884668945021387,0.0,0.0
470,0.3165036674816626,0.003529709446654924,0.0029339853300733494,0.001405817654887846,0.10092909535452323,0.004937062137844759,0.0,0.0
480,0.3165036674816626,0.003529709446654924,0.0024938875305623473,0.001270081536216302,0.09300733496332518,0.00502242193047118,0.0,0.0
490,0.3165036674816626,0.003529709446654924,0.0021271393643031784,0.000992718959355404,0.08647921760391196,0.0050427470900397545,0.0,0.0
500,0.3165036674816626,0.003529709446654924,0.0018337408312958435,0.0009598926820533298,0.08068459657701713,0.00504441244962921,0.0,0.0
510,0.3165036674816626,0.003529709446654924,0.001100244498777506,0.0009598926820533298,0.008288508557457212,0.0013764057585696678,0.9461538461538461,0.07387488352035339
520,0.3165036674816626,0.003529709446654924,0.001100244498777506,0.0009598926820533298,0.006161369193154034,0.001169005617242121,0.9565567765567765,0.0688447189354494
530,0.3165036674816626,0.003529709446654924,0.0010268948655256724,0.0009302199262840538,0.005207823960880195,0.0009890128854805353,0.9572893772893772,0.06906031912204866
540,0.3165036674816626,0.003529709446654924,0.0009535452322738387,0.0008022720356430986,0.0045476772616136925,0.0008368948235960845,0.9635897435897436,0.05618114401381448
550,0.3165036674816626,0.003529709446654924,0.0006601466992665037,0.0006308211813916673,0.004327628361858191,0.0007626094579745547,0.9637362637362638,0.05612952580336723
560,0.3165036674816626,0.003529709446654924,0.0006601466992665037,0.0006308211813916673,0.0006601466992665037,0.00016951934626031166,0.9888644688644689,0.015585574044858688
570,0.3165036674816626,0.003529709446654924,0.0006601466992665037,0.0006308211813916673,0.00029339853300733504,0.000100873158861302,0.9892307692307692,0.01564060485942649
580,0.3165036674816626,0.003529709446654924,0.0006601466992665037,0.0006308211813916673,0.00029339853300733504,0.000100873158861302,0.9892307692307692,0.01564060485942649
590,0.3165036674816626,0.003529709446654924,0.0006601466992665037,0.0006308211813916673,0.00029339853300733504,0.000100873158861302,0.9892307692307692,0.01564060485942649
600,0.3165036674816626,0.003529709446654924,0.0005134474327628362,0.0005193663644134991,0.00029339853300733504,9.654412408808515e-05,0.9892307692307692,0.01564060485942649
610,0.3165036674816626,0.003529709446654924,0.0004400977995110024,0.00041343107834846836,0.00029339853300733494,9.244599951982167e-05,0.992014652014652,0.013160405708728501
620,0.3165036674816626,0.003529709446654924,0.00036674816625916867,0.0004166484893502955,0.000293398533007335,9.373700693554495e-05,0.9920879120879121,0.013181341570241647
630,0.3165036674816626,0.003529709446654924,0.00036674816625916867,0.0004166484893502955,0.000293398533007335,9.373700693554495e-05,0.9920879120879121,0.013181341570241647
640,0.3165036674816626,0.003529709446654924,0.00036674816625916867,0.0004166484893502955,0.000293398533007335,9.373700693554495e-05,0.9920879120879121,0.013181341570241647
650,0.3165036674816626,0.003529709446654924,0.00036674816625916867,0.0004166484893502955,0.000293398533007335,9.373700693554495e-05,0.9920879120879121,0.013181341570241647
660,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.00036674816625916867,7.93906092373268e-05,0.9921611721611722,0.01319194850891128
670,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
680,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
690,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
700,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
710,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
720,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
730,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
740,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
750,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
760,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
770,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
780,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
790,0.3165036674816626,0.003529709446654924,0.0002200488997555012,0.00023682240139738436,0.000293398533007335,7.682618541257944e-05,0.9922344322344322,0.01303990851834607
800,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9922344322344322,0.01303990851834607
810,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
820,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
830,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
840,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
850,0.3165036674816626,0.003529709446654924,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
860,0.3165036674816626,0.003529709446654924,7.334963325183373e-05,0.00015503665438067567,0.00036674816625916867,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
870,0.3165036674816626,0.003529709446654924,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
880,0.3165036674816626,0.003529709446654924,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
890,0.3165036674816626,0.003529709446654924,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
900,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,0.9988278388278389,0.002477557670982031
910,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3165036674816626,0.003529709446654924,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTree4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023765281173594166,6.618126395702694e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.04701711491442545,0.0001351578217980015,0.0,0.0
30,0.30007334963325183,0.00015503665438067567,0.22378973105134475,0.0054713760846305925,0.06755501222493887,0.0001846028792395591,0.0,0.0
40,0.3005134474327628,0.00040362499321010796,0.20149144254278728,0.004639889029189279,0.08662591687041565,0.00015469174482244633,0.0,0.0
50,0.30088019559902196,0.00055659862332446,0.183080684596577,0.005204964280596345,0.10180929095354518,0.00019637976221552252,0.0,0.0
60,0.30124694376528116,0.0006136527567153361,0.16591687041564793,0.005655474218035711,0.11581907090464547,0.00020339433005373168,0.0,0.0
70,0.301760391198044,0.0007010064996596573,0.1511002444987775,0.007153373237709115,0.1285085574572127,0.00019308824817617027,0.0,0.0
80,0.30234718826405865,0.001002090755469891,0.1362836185819071,0.005895924359225851,0.1408312958435208,0.00023995925862193172,0.0,0.0
90,0.302640586797066,0.0011369354654582882,0.12315403422982885,0.005558543948511133,0.1519070904645477,0.00021307750061796824,0.0,0.0
100,0.3032273838630806,0.0013316717075345244,0.11163814180929095,0.004724026757711611,0.16210268948655254,0.00019308824817617027,0.0,0.0
110,0.3037408312958435,0.001487957060427615,0.09997555012224939,0.005005387459469928,0.17163814180929093,0.00025427901939046747,0.0,0.0
120,0.30410757946210265,0.0016537243133938736,0.09058679706601466,0.005610194610560938,0.17970660146699266,0.0002707598766707078,0.0,0.0
130,0.3041809290953545,0.0016833360533921196,0.08061124694376527,0.005097382632477072,0.18682151589242058,0.00024480741017353277,0.0,0.0
140,0.30491442542787284,0.0018351462326885385,0.07386308068459659,0.004185989668278244,0.19232273838630803,0.00022697563879264386,0.0,0.0
150,0.30542787286063566,0.0018080225472629535,0.06806845965770171,0.004923346214080372,0.19723716381418094,0.00023687878097237606,0.0,0.0
160,0.3056479217603912,0.001820534963322819,0.06344743276283618,0.004898602208237619,0.20017114914425424,0.000249132964062721,0.0,0.0
170,0.30608801955990217,0.001805805474022797,0.057212713936430314,0.00370505528517731,0.20523227383863082,0.0002202272497772859,0.0,0.0
180,0.30652811735941315,0.0018839771178093799,0.051711491442542785,0.004256847178468769,0.209119804400978,0.00024261571511851817,0.0,0.0
190,0.3069682151589242,0.0017333624909966565,0.04723716381418093,0.004361893811075186,0.212200488997555,0.0003092539772595434,0.0,0.0
200,0.30733496332518334,0.0017295062849052053,0.04342298288508558,0.003616045094525907,0.21491442542787284,0.00034342164610813396,0.0,0.0
210,0.30799511002444985,0.001898100082477069,0.03938875305623472,0.003797958560604019,0.2163080684596577,0.0006283608379088498,0.0,0.0
220,0.3085819070904645,0.002041806512724138,0.03513447432762836,0.0035387774370549438,0.2182885085574572,0.0006703331076504925,0.0,0.0
230,0.3091687041564792,0.0024045957963949507,0.03146699266503667,0.003715492588216532,0.2182885085574572,0.0009271284112348587,0.0,0.0
240,0.30946210268948654,0.0024507999394595146,0.029339853300733496,0.0034357714606906065,0.21740831295843518,0.0011149232835576555,0.0,0.0
250,0.3098288508557457,0.002359184958036629,0.027212713936430318,0.0026193599649488144,0.2163080684596577,0.0013368759156115225,0.0,0.0
260,0.3107823960880195,0.002413464782874687,0.02530562347188264,0.002481124733408438,0.21418092909535452,0.001657152560878883,0.0,0.0
270,0.31122249388753054,0.0025532716488630607,0.022811735941320292,0.002373293354089194,0.21139364303178484,0.0019800567615747768,0.0,0.0
280,0.3120293398533007,0.002832455512281122,0.020171149144254278,0.0023484058913845534,0.20772616136919314,0.0021907276019581786,0.0,0.0
290,0.31268948655256723,0.002969175684883428,0.019290953545232272,0.0021061919543938286,0.20435207823960877,0.0024595511828447224,0.0,0.0
300,0.3131295843520782,0.0033367915786854416,0.017017114914425428,0.0027130184039077677,0.2002444987775061,0.002607587684742485,0.0,0.0
310,0.31334963325183374,0.0033555478352812764,0.015770171149144255,0.0024045957963949507,0.19430317848410755,0.002963070950715258,0.0,0.0
320,0.3137897310513448,0.0033235590417774116,0.014523227383863082,0.0023203761723366943,0.1868948655256724,0.0033064148875448745,0.0,0.0
330,0.31400977995110024,0.0033527610002692283,0.012982885085574571,0.0023574862766993516,0.18154034229828847,0.003568747868647712,0.0,0.0
340,0.31452322738386307,0.0035714559033570847,0.011882640586797064,0.002140778699701611,0.1762591687041565,0.0038088600242803233,0.0,0.0
350,0.3148166259168704,0.0037466300449479923,0.010929095354523227,0.0018839771178093799,0.17075794621026893,0.0039606428930707175,0.0,0.0
360,0.31511002444987773,0.0037707883497732127,0.009975550122249389,0.0018661731168601934,0.16444987775061126,0.004186870030777248,0.0,0.0
370,0.31599022004889976,0.00403492635445208,0.009755501222493888,0.0019617566055405546,0.15894865525672372,0.004280496859025896,0.0,0.0
380,0.31628361858190707,0.0039547011231963565,0.008875305623471882,0.0022579592374227563,0.15176039119804402,0.004508816108497539,0.0,0.0
390,0.31672371638141805,0.004094063747657455,0.008215158924205379,0.0020774654576539964,0.14552567237163813,0.00464295019649054,0.0,0.0
400,0.31709046454767725,0.0041022098493642,0.007408312958435207,0.0022931686256952655,0.1391442542787286,0.004836260136255348,0.0,0.0
410,0.317677261613692,0.004283116540563891,0.0070415647921760385,0.00282301081938798,0.13188264058679705,0.004987759394446847,0.0,0.0
420,0.317677261613692,0.004283116540563891,0.006014669926650365,0.0029397973202289107,0.12359413202933986,0.005176153076407467,0.0,0.0
430,0.3181173594132029,0.004293081635413447,0.0054278728606356975,0.002523284725566669,0.11442542787286064,0.005307106957489978,0.0,0.0
440,0.3183374083129584,0.004433554387013133,0.005061124694376528,0.0025574522028683046,0.10533007334963325,0.005446388117438932,0.0,0.0
450,0.3185574572127139,0.004360975292029927,0.004547677261613692,0.002090281528984947,0.09880195599022006,0.005532559518048865,0.0,0.0
460,0.31870415647921757,0.004447087397793209,0.003887530562347188,0.0018351462326885385,0.09058679706601468,0.005555698844886124,0.0,0.0
470,0.31907090464547677,0.004487441563589933,0.0037408312958435203,0.00175175411984624,0.08383863080684598,0.005554275746561262,0.0,0.0
480,0.3191442542787286,0.0044901189461790435,0.003080684596577017,0.0016144999728404318,0.07694376528117358,0.005342429537017108,0.0,0.0
490,0.3192909535452323,0.004481784058954408,0.002787286063569682,0.0014942259412856307,0.06924205378973106,0.005091867832513913,0.0,0.0
500,0.3192909535452323,0.004481784058954408,0.002567237163814181,0.0013124808955224088,0.06154034229828852,0.004690734976353602,0.0,0.0
510,0.3192909535452323,0.004481784058954408,0.001980440097799511,0.0012878311729055025,0.0062347188264058676,0.0005497428664635197,0.8917948717948718,0.09465047266728409
520,0.3192909535452323,0.004481784058954408,0.0018337408312958435,0.0011381093795195434,0.003447432762836186,0.0004796958688824286,0.9038827838827839,0.09414860639306719
530,0.3192909535452323,0.004481784058954408,0.0014669926650366747,0.0009244599951982167,0.003080684596577017,0.0004041539908069952,0.9054212454212455,0.09446688447250458
540,0.3192909535452323,0.004481784058954408,0.0014669926650366747,0.0009244599951982167,0.0019804400977995107,0.0002859201730494292,0.9386813186813187,0.06252717083560007
550,0.3192909535452323,0.004481784058954408,0.0012469437652811736,0.0007326746439141218,0.001760391198044009,0.0002900009786778325,0.9391208791208792,0.06270646601136097
560,0.3192909535452323,0.004481784058954408,0.0011735941320293397,0.0007010064996596573,0.0016136919315403423,0.00027130184039077677,0.9391208791208792,0.06270646601136097
570,0.3192909535452323,0.004481784058954408,0.0009535452322738387,0.0006557315369070252,0.000513447432762836,0.00013476204401774298,0.941025641025641,0.06193388752273971
580,0.3192909535452323,0.004481784058954408,0.0008068459657701712,0.000586959300311581,0.0005134474327628361,0.00013633826186805026,0.9535531135531136,0.05492132948596569
590,0.3192909535452323,0.004481784058954408,0.0008068459657701712,0.000586959300311581,0.0003667481662591685,0.00012053483648419689,0.9770695970695971,0.027182511077937472
600,0.3192909535452323,0.004481784058954408,0.0006601466992665037,0.00048753762406815833,0.0003667481662591687,0.00011829837437416841,0.9770695970695971,0.027182511077937472
610,0.3192909535452323,0.004481784058954408,0.0005867970660146699,0.0004505260726600051,0.00029339853300733494,0.00010283968226654221,0.9783150183150183,0.027529364839591442
620,0.3192909535452323,0.004481784058954408,0.0005134474327628362,0.000465109963142027,0.00029339853300733504,0.00010451407644924735,0.97992673992674,0.026606122195759703
630,0.3192909535452323,0.004481784058954408,0.0004400977995110024,0.0004736448027947687,0.00029339853300733494,0.00010591019762385853,0.97992673992674,0.026606122195759703
640,0.3192909535452323,0.004481784058954408,0.0004400977995110024,0.0004736448027947687,0.00029339853300733494,0.00010591019762385853,0.9924542124542125,0.010030077265830986
650,0.3192909535452323,0.004481784058954408,0.00036674816625916867,0.00034667249819933136,0.000293398533007335,9.08431893018581e-05,0.9924542124542125,0.010030077265830986
660,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.0003667481662591687,7.682618541257944e-05,0.9936996336996337,0.0098454995491656
670,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9937728937728938,0.009867258780459002
680,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
690,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
700,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
710,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
720,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
730,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
740,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
750,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
760,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
770,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
780,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
790,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
800,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
810,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
820,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
830,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
840,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
850,0.3192909535452323,0.004481784058954408,0.00014669926650366747,0.00020671553917423423,0.00029339853300733494,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
860,0.3192909535452323,0.004481784058954408,7.334963325183373e-05,0.00015503665438067567,0.00036674816625916867,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
870,0.3192909535452323,0.004481784058954408,7.334963325183373e-05,0.00015503665438067567,0.00036674816625916867,7.734587241122315e-05,0.9984615384615385,0.0025122627875596654
880,0.3192909535452323,0.004481784058954408,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
890,0.3192909535452323,0.004481784058954408,7.334963325183373e-05,0.00015503665438067567,0.0,1.5503665438067567e-05,0.9988278388278389,0.002477557670982031
900,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,0.9988278388278389,0.002477557670982031
910,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3192909535452323,0.004481784058954408,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTreeTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023765281173594166,8.396824895432541e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.047237163814180916,0.0001356509201953884,0.0,0.0
30,0.3002200488997555,0.0003309063197851347,0.2239364303178484,0.005405571824302033,0.06777506112469436,0.00018782981987323764,0.0,0.0
40,0.3005134474327628,0.00040362499321010796,0.20149144254278728,0.004837154659161226,0.08662591687041565,0.0001860439852568108,0.0,0.0
50,0.30058679706601465,0.0005063475928811809,0.18293398533007332,0.005281369642652897,0.10195599022004886,0.00020567936453308436,0.0,0.0
60,0.30058679706601465,0.0005063475928811809,0.0005867970660146699,0.0005063475928811809,0.25577017114914424,0.00011143961670251035,0.0,0.0
70,0.30058679706601465,0.0005063475928811809,0.0005134474327628362,0.0005193663644134991,0.25562347188264056,0.00011035589938370714,0.0,0.0
80,0.30058679706601465,0.0005063475928811809,0.00036674816625916867,0.00034667249819933136,0.2556234718826406,9.529115517150608e-05,0.0,0.0
90,0.30058679706601465,0.0005063475928811809,7.334963325183373e-05,0.00015503665438067567,0.25562347188264056,8.396824895432541e-05,0.0,0.0
100,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
110,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
120,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
130,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
140,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
150,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
160,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
170,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
180,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
190,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
200,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25562347188264056,8.412712941608449e-05,0.0,0.0
210,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.2549633251833741,7.734587241122315e-05,0.0,0.0
220,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.2537897310513447,9.529115517150608e-05,0.0,0.0
230,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.25320293398533006,9.472896055895374e-05,0.0,0.0
240,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.2527628361858191,0.00010126951857623617,0.0,0.0
250,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.2522493887530562,9.654412408808513e-05,0.0,0.0
260,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
270,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
280,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
290,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
300,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
310,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
320,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
330,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
340,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
350,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
360,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
370,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
380,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
390,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
400,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
410,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24990220048899753,2.3682240139738435e-05,0.0,0.0
420,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24968215158924204,5.27023284006137e-05,0.0,0.0
430,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24946210268948654,8.475967313015586e-05,0.0,0.0
440,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24902200488997553,0.00011143961670251035,0.0,0.0
450,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24872860635696822,0.00012753276615462756,0.0,0.0
460,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.2449877750611247,0.00041083900841761933,0.0,0.0
470,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24491442542787284,0.00041565375550630654,0.0,0.0
480,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24491442542787284,0.00041565375550630654,0.0,0.0
490,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24491442542787284,0.00041565375550630654,0.0,0.0
500,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.24491442542787284,0.00041565375550630654,0.0,0.0
510,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
520,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
530,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
540,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
550,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
560,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
570,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
580,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
590,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
600,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
610,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
620,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
630,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
640,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
650,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
660,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
670,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
680,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
690,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
700,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
710,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
720,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
730,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
740,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
750,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
760,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
770,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
780,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
790,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
800,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
810,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
820,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
830,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
840,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
850,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
860,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
870,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
880,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
890,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
900,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
910,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
920,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
930,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
940,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
950,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
960,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
970,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
980,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0
990,0.30058679706601465,0.0005063475928811809,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTreeTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023691931540342326,7.029088274439232e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.046943765281173555,0.00014293673275725917,0.0,0.0
30,0.30014669926650367,0.00031007330876135135,0.22386308068459654,0.005438819008820878,0.06792176039119807,0.0001511993818201995,0.0,0.0
40,0.30036674816625913,0.0004764557758575304,0.2013447432762836,0.0046754398603495876,0.08655256723716381,0.00017639086740912555,0.0,0.0
50,0.3005134474327628,0.0006136527567153361,0.18286063569682154,0.005178471813916989,0.10129584352078236,0.00018373279012608105,0.0,0.0
60,0.30066014669926644,0.0006718255023162612,0.0006601466992665037,0.0006718255023162612,0.2539364303178484,9.08431893018581e-05,0.0,0.0
70,0.30066014669926644,0.0006718255023162612,0.0006601466992665037,0.0006718255023162612,0.25268948655256723,9.585005236962727e-05,0.0,0.0
80,0.30066014669926644,0.0006718255023162612,0.0004400977995110024,0.0004134310783484684,0.2523960880195599,8.965951411787126e-05,0.0,0.0
90,0.30066014669926644,0.0006718255023162612,0.00014669926650366747,0.00020671553917423423,0.2518092909535452,7.399290252238444e-05,0.0,0.0
100,0.30066014669926644,0.0006718255023162612,7.334963325183373e-05,0.00015503665438067567,0.2513691931540342,9.750752481363167e-05,0.0,0.0
110,0.30066014669926644,0.0006718255023162612,7.334963325183373e-05,0.00015503665438067567,0.2497555012224939,6.618126395702694e-05,0.0,0.0
120,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.24960880195599022,8.022720356430986e-05,0.0,0.0
130,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.2489486552567237,0.0001483463069310746,0.0,0.0
140,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.24821515892420537,0.00018945792111790745,0.0,0.0
150,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.24572127139364303,0.0004439574151343068,0.0,0.0
160,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.24,0.0008248571690492618,0.0,0.0
170,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.23295843520782397,0.0011866354238221817,0.0,0.0
180,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.22518337408312958,0.0015075714810958447,0.0,0.0
190,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.213080684596577,0.0019277332390444434,0.0,0.0
200,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.19672371638141808,0.002321043644876751,0.0,0.0
210,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.1720048899755501,0.0026414179621800636,0.0,0.0
220,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.1443520782396088,0.002610658494790483,0.0,0.0
230,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.11618581907090465,0.0024822224286480546,0.0,0.0
240,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.09183374083129585,0.0023482694183116293,0.0,0.0
250,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.06865525672371638,0.0020173572708674153,0.0,0.0
260,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.024718826405867974,0.001337285386021579,0.0,0.0
270,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.019144254278728606,0.0011029416993842424,0.0,0.0
280,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.014449877750611245,0.0008635323611458818,0.0,0.0
290,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.010782396088019558,0.0006610252598145548,0.0,0.0
300,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.007995110024449878,0.0005862536149235021,0.0,0.0
310,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.005281173594132029,0.0004100581923648536,0.0,0.0
320,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004547677261613692,0.0003150293273348993,0.0,0.0
330,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0041075794621026895,0.00026773453169753484,0.0,0.0
340,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
350,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
360,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
370,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
380,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
390,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
400,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.004034229828850855,0.00025553627807851307,0.0,0.0
410,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0027139364303178488,0.00020418065127241378,0.0,0.0
420,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0020537897310513448,0.00017418160935250024,0.0,0.0
430,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0018337408312958435,0.00015022474921971024,0.0,0.0
440,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0016136919315403425,0.00012616423627833344,0.0,0.0
450,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0015403422982885086,0.0001296099836808573,0.0,0.0
460,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,0.0,0.0
470,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,0.0,0.0
480,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,0.0,0.0
490,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,0.0,0.0
500,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,0.0,0.0
510,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
520,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
530,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
540,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
550,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
560,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
570,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
580,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
590,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
600,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
610,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
620,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
630,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
640,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
650,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
660,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
670,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
680,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
690,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
700,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
710,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
720,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
730,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
740,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
750,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
760,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
770,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
780,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
790,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
800,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
810,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
820,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
830,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
840,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
850,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
860,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
870,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
880,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
890,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
900,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
910,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
920,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
930,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
940,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
950,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
960,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
970,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
980,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0
990,0.30066014669926644,0.0006718255023162612,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0TernaryTreeTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0,0.3,0.0,0.0,0.0,0.0,0.0
10,0.3,0.0,0.2737408312958435,0.0025084230118821455,0.023765281173594166,6.618126395702694e-05,0.0,0.0
20,0.3,0.0,0.24755501222493886,0.004051110383017691,0.04701711491442545,0.0001351578217980015,0.0,0.0
30,0.30007334963325183,0.00015503665438067567,0.22378973105134475,0.0054713760846305925,0.06755501222493887,0.0001846028792395591,0.0,0.0
40,0.3005134474327628,0.00040362499321010796,0.20149144254278728,0.004639889029189279,0.08662591687041565,0.00015469174482244633,0.0,0.0
50,0.30058679706601465,0.0005063475928811809,0.18278728606356967,0.005172021137736685,0.10180929095354521,0.0001891757796045229,0.0,0.0
60,0.30058679706601465,0.0005063475928811809,0.0004400977995110024,0.0004134310783484684,0.25422982885085577,6.0267418242098436e-05,0.0,0.0
70,0.30058679706601465,0.0005063475928811809,0.0004400977995110024,0.0004134310783484684,0.2534963325183374,6.85597881776948e-05,0.0,0.0
80,0.30066014669926644,0.0005395433972834278,0.0004400977995110024,0.0004134310783484684,0.25268948655256723,8.475967313015586e-05,0.0,0.0
90,0.30066014669926644,0.0005395433972834278,0.0002200488997555012,0.0002368224013973843,0.25188264058679705,6.952682871845712e-05,0.0,0.0
100,0.30066014669926644,0.0005395433972834278,7.334963325183373e-05,0.00015503665438067567,0.25122249388753054,7.734587241122315e-05,0.0,0.0
110,0.30066014669926644,0.0005395433972834278,7.334963325183373e-05,0.00015503665438067567,0.2496088019559902,7.010064996596573e-05,0.0,0.0
120,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.24872860635696822,0.00013366761284303112,0.0,0.0
130,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.24689486552567239,0.0003366672106784239,0.0,0.0
140,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.24491442542787284,0.0005221613651541227,0.0,0.0
150,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.2407334963325183,0.0007100159706095161,0.0,0.0
160,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.2298044009779951,0.001252730704788304,0.0,0.0
170,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.21894865525672372,0.0014761085376322383,0.0,0.0
180,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.20083129584352077,0.0019273937829155112,0.0,0.0
190,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.17897310513447434,0.0021875495518538244,0.0,0.0
200,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.15366748166259167,0.0025104717144401145,0.0,0.0
210,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.11611246943765281,0.0026085349033159707,0.0,0.0
220,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.08427872860635696,0.0025450421025634364,0.0,0.0
230,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.059559902200489,0.00230418292527403,0.0,0.0
240,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.03821515892420538,0.001992212630225945,0.0,0.0
250,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.023985330073349635,0.0015782040995317855,0.0,0.0
260,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.008581907090464547,0.001204029293305747,0.0,0.0
270,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.006088019559902201,0.0009359586779667516,0.0,0.0
280,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0035207823960880192,0.0006437289171963421,0.0,0.0
290,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0021271393643031784,0.0004006030350014455,0.0,0.0
300,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.001393643031784841,0.00026193599649488144,0.0,0.0
310,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0006601466992665037,0.0001395329889426081,0.0,0.0
320,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.00029339853300733494,6.201466175227027e-05,0.0,0.0
330,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0002200488997555012,4.65109963142027e-05,0.0,0.0
340,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
350,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
360,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
370,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
380,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
390,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
400,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
410,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
420,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
430,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
440,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
450,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
460,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
470,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
480,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
490,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
500,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,0.0,0.0
510,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
520,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
530,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
540,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
550,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
560,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
570,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
580,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
590,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
600,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
610,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
620,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
630,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
640,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
650,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
660,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
670,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
680,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
690,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
700,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
710,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
720,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
730,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
740,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
750,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
760,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
770,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
780,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
790,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
800,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
810,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
820,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
830,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
840,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
850,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
860,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
870,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
880,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
890,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
900,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
910,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
920,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
930,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
940,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
950,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
960,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
970,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
980,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0
990,0.30066014669926644,0.0005395433972834278,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandom0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.00067282704837038,0.3,0.00067282704837038,0.0,6.7282704837038e-05,0.0,0.0
10,0.300682261208577,0.000826897781669824,0.27202729044834306,0.004170826779501609,0.027387914230019517,0.00010549304476304958,0.0,0.0
20,0.3012670565302144,0.0008382256763781413,0.24649122807017546,0.004651862341757221,0.05204678362573098,0.0001711250648857539,0.0,0.0
30,0.30214424951267055,0.0010638329721093414,0.22417153996101363,0.006165032162638724,0.07251461988304092,0.00022816675318100522,0.0,0.0
40,0.3035087719298245,0.0010277602929236603,0.2016569200779727,0.0052518055331029455,0.09346978557504876,0.0002528702107384442,0.0,0.0
50,0.30389863547758283,0.0010549304476304958,0.1809941520467836,0.005009154824311914,0.11159844054580892,0.000269130819348152,0.0,0.0
60,0.3044834307992202,0.001310142447228395,0.16374269005847952,0.0067142386217492,0.1266081871345029,0.0002771586057100289,0.0,0.0
70,0.3052631578947368,0.0012587441477781701,0.14892787524366471,0.007240058824217864,0.13937621832358674,0.0002910187640151979,0.0,0.0
80,0.306140350877193,0.0012455632175645836,0.13460038986354775,0.005822400392671804,0.15185185185185182,0.000257764628981777,0.0,0.0
90,0.30653021442495126,0.0014156708536833822,0.12270955165692009,0.0039021310274719584,0.1615984405458089,0.0003071788923471234,0.0,0.0
100,0.30750487329434695,0.0014807928275284838,0.11267056530214424,0.004334385058607519,0.17046783625730988,0.00029814223513779773,0.0,0.0
110,0.3078947368421052,0.0014550938200759893,0.10253411306042884,0.0042531149922783425,0.17787524366471733,0.0002798676118736439,0.0,0.0
120,0.30867446393762177,0.0016264819811724319,0.09337231968810915,0.004083419081708251,0.18421052631578944,0.0003067948705788474,0.0,0.0
130,0.30925925925925923,0.001537045375693851,0.08411306042884989,0.004016468477356314,0.19152046783625734,0.00032760758974705295,0.0,0.0
140,0.3097465886939571,0.00146639255516362,0.07807017543859648,0.0037793530392255664,0.19629629629629633,0.0002901261907699523,0.0,0.0
150,0.31003898635477584,0.0016380379487352644,0.07007797270955166,0.003652450168674132,0.20253411306042882,0.00030409313965082147,0.0,0.0
160,0.3103313840155945,0.0016016487369082692,0.0638401559454191,0.0027165956233062842,0.2072124756335283,0.00033423379191217773,0.0,0.0
170,0.310916179337232,0.0016250317071603005,0.05906432748538011,0.003012106751691426,0.21111111111111108,0.0003290438420945286,0.0,0.0
180,0.31111111111111106,0.0017854231997878546,0.05467836257309941,0.0029687421350564815,0.2145224171539961,0.0003444475849608228,0.0,0.0
190,0.3114035087719298,0.0020196489098285027,0.05019493177387914,0.0039597124633713185,0.2177387914230019,0.0003138607771124186,0.0,0.0
200,0.31189083820662766,0.00219314785601079,0.04619883040935672,0.003788699405091108,0.2214424951267057,0.00028512576037828015,0.0,0.0
210,0.3121832358674464,0.002215609356401211,0.04249512670565302,0.004246457359719446,0.22163742690058474,0.0003896689143791027,0.0,0.0
220,0.3126705653021442,0.0023548946692963303,0.03927875243664716,0.004376070605355403,0.2190058479532164,0.0003685225516920767,0.0,0.0
230,0.3134502923976608,0.0024220216221238107,0.0361598440545809,0.004079375233567402,0.21705653021442495,0.000403696229022228,0.0,0.0
240,0.3141325536062378,0.002215609356401211,0.03352826510721247,0.0037511742206942297,0.21393762183235868,0.00043587951543267865,0.0,0.0
250,0.3146198830409357,0.002145323225769125,0.03109161793372319,0.0032128518984212524,0.2105263157894737,0.000482111215586548,0.0,0.0
260,0.31539961013645224,0.0020646766248641328,0.029239766081871343,0.0028313417073667644,0.2074074074074074,0.0005526131889084782,0.0,0.0
270,0.3158869395711501,0.0023478755935663026,0.026900584795321633,0.0030432565642213335,0.20419103313840153,0.0006945194538061072,0.0,0.0
280,0.3162768031189084,0.0024423791761074114,0.025048732943469782,0.002930372287944028,0.20097465886939567,0.0007224736621180582,0.0,0.0
290,0.31695906432748533,0.002584041310820565,0.023976608187134502,0.003074090751387702,0.1985380116959064,0.0007136738908662488,0.0,0.0
300,0.3174463937621832,0.0025519059529981697,0.02290448343079922,0.003209915104481726,0.1961988304093567,0.0007651713097150066,0.0,0.0
310,0.3181286549707602,0.0026631261792539663,0.02134502923976608,0.00385348928782435,0.19454191033138402,0.0007980224699830191,0.0,0.0
320,0.31881091617933727,0.0029528152919568364,0.02046783625730994,0.0037862092967674925,0.19269005847953216,0.0007745125369598158,0.0,0.0
330,0.3193957115009746,0.0031023395401618644,0.01871345029239766,0.0040017657833186565,0.19074074074074074,0.0007928054184891695,0.0,0.0
340,0.3198830409356725,0.002958399440412009,0.017641325536062378,0.0030625643112811873,0.18849902534113058,0.0008149786869918851,0.0,0.0
350,0.32007797270955163,0.0028677485313700055,0.01608187134502924,0.002802043961253067,0.18732943469785573,0.0008119643163444114,0.0,0.0
360,0.32046783625730996,0.002942416614448828,0.015204678362573098,0.002733036390319412,0.184990253411306,0.0008212900785702995,0.0,0.0
370,0.32076023391812863,0.003047127900940102,0.0145224171539961,0.0026319565998602756,0.18479532163742687,0.0008258991986312121,0.0,0.0
380,0.3209551656920078,0.002930372287944028,0.013352826510721245,0.002215609356401211,0.18430799220272903,0.0008920774966294287,0.0,0.0
390,0.32134502923976604,0.002798676118736439,0.012280701754385963,0.002239951627518998,0.18362573099415203,0.0008331471839330011,0.0,0.0
400,0.32144249512670564,0.002942416614448828,0.01111111111111111,0.001994982309977609,0.18323586744639378,0.0007926567051982045,0.0,0.0
410,0.3218323586744639,0.0030679487057884733,0.010526315789473684,0.002188843341839614,0.1769005847953216,0.0007497632849704609,0.0,0.0
420,0.3221247563352826,0.003120526346901502,0.009551656920077973,0.0020091145927375437,0.1702729044834308,0.000717758837562448,0.0,0.0
430,0.3223196881091618,0.003071788923471234,0.008869395711500975,0.002047475464621287,0.1617933723196881,0.0007296180378933162,0.0,0.0
440,0.32261208576998046,0.0032209142747074344,0.008382066276803117,0.0021320939738663242,0.15487329434697855,0.0006227816087822916,0.0,0.0
450,0.3229044834307992,0.0032652625467109292,0.008382066276803117,0.001922763445925382,0.14970760233918126,0.0006712833822356956,0.0,0.0
460,0.32339181286549706,0.0031137187428356334,0.007992202729044832,0.0017588133176363882,0.14610136452241715,0.0007276765282307277,0.0,0.0
470,0.32339181286549706,0.0031137187428356334,0.007115009746588694,0.0018438919066591898,0.1422027290448343,0.0006396281921598972,0.0,0.0
480,0.32378167641325534,0.00317371883973175,0.006725146198830408,0.001694636171450379,0.13762183235867445,0.0006044921371023867,0.0,0.0
490,0.3241715399610136,0.0032674280797532454,0.006627680311890838,0.001648082953650327,0.1340155945419103,0.0005688025508859573,0.0,0.0
500,0.3241715399610136,0.0032674280797532454,0.006140350877192982,0.001340387328598847,0.13050682261208577,0.0005396615412911688,0.0,0.0
510,0.3241715399610136,0.0032674280797532454,0.005360623781676413,0.0014485978330835026,0.0006822612085769977,0.00014982052068674944,0.993359375,0.001592933422854966
520,0.3241715399610136,0.0032674280797532454,0.004873294346978557,0.001440436653589051,0.0010721247563352824,0.00015185260805513026,0.99345703125,0.0016296587037919097
530,0.3241715399610136,0.0032674280797532454,0.0044834307992202725,0.001687665199195801,0.0009746588693957114,0.00016594885081045366,0.9939453125,0.0016797256718046347
540,0.3241715399610136,0.0032674280797532454,0.0038011695906432744,0.001388767292649193,0.0013645224171539958,0.00015674247040886637,0.99423828125,0.0016412372416038882
550,0.3241715399610136,0.0032674280797532454,0.0032163742690058473,0.0010660469869331621,0.0008771929824561413,0.0001433874265685003,0.9953125,0.0017076764369975252
560,0.3241715399610136,0.0032674280797532454,0.0030214424951267053,0.0009440581108336275,0.0005847953216374276,0.00012680752180281685,0.99580078125,0.0014772897772812113
570,0.3241715399610136,0.0032674280797532454,0.0028265107212475634,0.0009927524528684582,0.0003898635477582839,0.00010660469869331621,0.99619140625,0.0013914797287676486
580,0.3241715399610136,0.0032674280797532454,0.002631578947368421,0.0009735670219651586,0.0002923976608187129,9.213063792301918e-05,0.996484375,0.001348282327398457
590,0.3241715399610136,0.0032674280797532454,0.0024366471734892786,0.0010300518460314547,0.00038986354775828475,9.927524528684582e-05,0.99658203125,0.0014184358358194826
600,0.3241715399610136,0.0032674280797532454,0.0021442495126705653,0.00100924057255557,0.0004873294346978557,9.735670219651587e-05,0.99677734375,0.0014448891324605289
610,0.3241715399610136,0.0032674280797532454,0.001949317738791423,0.000868615984405458,0.0004873294346978557,0.00010300518460314547,0.996875,0.001469256603122924
620,0.3241715399610136,0.0032674280797532454,0.0018518518518518517,0.0008382256763781413,0.00038986354775828454,0.00010660469869331621,0.99775390625,0.001068129109954516
630,0.3241715399610136,0.0032674280797532454,0.0018518518518518517,0.0008382256763781413,9.746588693957119e-05,9.71142193736751e-05,0.998046875,0.000973038955833893
640,0.3241715399610136,0.0032674280797532454,0.0018518518518518517,0.0008382256763781413,0.0,8.382256763781412e-05,0.99814453125,0.0008398628359023174
650,0.3241715399610136,0.0032674280797532454,0.0016569200779727095,0.0006901261957281389,0.00019493177387914216,8.382256763781412e-05,0.99814453125,0.0008398628359023174
660,0.3241715399610136,0.0032674280797532454,0.001364522417153996,0.000549360984550109,0.0004873294346978557,8.382256763781412e-05,0.99814453125,0.0008398628359023174
670,0.3241715399610136,0.0032674280797532454,0.0011695906432748538,0.0005138801464618302,0.00019493177387914216,5.4936098455010905e-05,0.9986328125,0.0005504339552230585
680,0.3241715399610136,0.0032674280797532454,0.0011695906432748538,0.0005138801464618302,9.746588693957119e-05,5.363308064422813e-05,0.99873046875,0.0005373783275486139
690,0.3241715399610136,0.0032674280797532454,0.0010721247563352826,0.000570416882952513,9.746588693957119e-05,5.138801464618302e-05,0.998828125,0.0005148838186228885
700,0.3241715399610136,0.0032674280797532454,0.0009746588693957114,0.0006142042528201277,0.00019493177387914238,5.138801464618302e-05,0.998828125,0.0005148838186228885
710,0.3241715399610136,0.0032674280797532454,0.0008771929824561404,0.0005704168829525131,0.00019493177387914227,5.70416882952513e-05,0.99892578125,0.0005715309784270296
720,0.3241715399610136,0.0032674280797532454,0.0008771929824561404,0.0005704168829525131,0.00019493177387914227,5.70416882952513e-05,0.99892578125,0.0005715309784270296
730,0.3241715399610136,0.0032674280797532454,0.0004873294346978557,0.00034335061534381824,0.0004873294346978557,6.142042528201278e-05,0.9990234375,0.0006154038705014171
740,0.3241715399610136,0.0032674280797532454,0.0004873294346978557,0.00034335061534381824,0.00029239766081871346,5.138801464618302e-05,0.99921875,0.0005148838186228885
750,0.3241715399610136,0.0032674280797532454,0.0004873294346978557,0.00034335061534381824,9.746588693957119e-05,4.5550606505323546e-05,0.9994140625,0.0004563957253365426
760,0.3241715399610136,0.0032674280797532454,0.0004873294346978557,0.00034335061534381824,0.0,3.433506153438183e-05,0.99951171875,0.00034402122201441165
770,0.3241715399610136,0.0032674280797532454,0.0004873294346978557,0.00034335061534381824,0.0,3.433506153438183e-05,0.99951171875,0.00034402122201441165
780,0.3241715399610136,0.0032674280797532454,0.00029239766081871346,0.00031468603694454253,0.00019493177387914227,3.433506153438183e-05,0.99951171875,0.00034402122201441165
790,0.3241715399610136,0.0032674280797532454,0.0001949317738791423,0.00027468049227505456,0.0001949317738791423,3.3641352418519e-05,0.999609375,0.00033707058184961425
800,0.3241715399610136,0.0032674280797532454,0.0001949317738791423,0.00027468049227505456,9.746588693957116e-05,3.146860369445425e-05,0.99970703125,0.00031530065811044984
810,0.3241715399610136,0.0032674280797532454,0.0001949317738791423,0.00027468049227505456,0.0,2.746804922750546e-05,0.9998046875,0.00027521697761152933
820,0.3241715399610136,0.0032674280797532454,0.0001949317738791423,0.00027468049227505456,0.0,2.746804922750546e-05,0.9998046875,0.00027521697761152933
830,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,9.746588693957115e-05,2.746804922750546e-05,0.9998046875,0.00027521697761152933
840,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,9.746588693957115e-05,2.746804922750546e-05,0.9998046875,0.00027521697761152933
850,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
860,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
870,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
880,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
890,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
900,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
910,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
920,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
930,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
940,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
950,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
960,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
970,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
980,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696
990,0.3241715399610136,0.0032674280797532454,9.746588693957115e-05,0.0002060103692062909,0.0,2.0601036920629092e-05,0.99990234375,0.00020641273320864696


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandom1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0006182319627074718,0.3,0.0006182319627074718,0.0,6.182319627074718e-05,0.0,0.0
10,0.3007799805004875,0.0007038880537562259,0.27211569710757233,0.004294788486604958,0.02710432239194016,8.930017239107925e-05,0.0,0.0
20,0.30146246343841404,0.0007398402240484373,0.246668833279168,0.004689233979222122,0.05206369840753983,0.00013460914233890347,0.0,0.0
30,0.30204744881377965,0.0005988468109130389,0.22395190120246994,0.0060981711458995185,0.0717582060448489,0.00021949357696587072,0.0,0.0
40,0.30341241468963276,0.0007398402240484373,0.2014299642508937,0.00507766787028216,0.09272018199545012,0.00031033477753065385,0.0,0.0
50,0.3039974000649984,0.0008579683043675719,0.18095547611309717,0.005096219878996108,0.10997725056873578,0.00030903964699490957,0.0,0.0
60,0.30497237569060776,0.0009616941642116227,0.16389340266493338,0.00649824676134028,0.12391940201494958,0.00033903738288750516,0.0,0.0
70,0.30584985375365614,0.0012307262428294448,0.14917127071823205,0.006355442989625151,0.13620409489762753,0.0003266323730509015,0.0,0.0
80,0.3064348391290218,0.00153754490295277,0.13454663633409164,0.004991440588815104,0.14722131946701333,0.0003647820831625697,0.0,0.0
90,0.30740981475463114,0.00153754490295277,0.12343191420214494,0.00307508980590554,0.15541111472213193,0.0003897955536102951,0.0,0.0
100,0.30818979525511864,0.0014227794738023384,0.11319467013324666,0.004045862275053606,0.16174845628859277,0.00043008270494840665,0.0,0.0
110,0.309067273318167,0.0014077761075124518,0.10344491387715307,0.004126695135132904,0.1656483587910302,0.0005812533328773189,0.0,0.0
120,0.30994475138121547,0.0014876315018352436,0.09418264543386415,0.0037774596881974733,0.16847578810529737,0.0007316309244780218,0.0,0.0
130,0.31072473188170296,0.0017391536787252813,0.08472538186545336,0.004057508419682158,0.17091322716932078,0.0007377964626190428,0.0,0.0
140,0.31199220019499513,0.001967052137254159,0.07926551836204095,0.004431061756058503,0.1707182320441989,0.0008613714291633575,0.0,0.0
150,0.31228469288267796,0.0021071902914944858,0.07088072798180045,0.0038864383419398877,0.17188820279493014,0.0009164714622387297,0.0,0.0
160,0.3138446538836529,0.0023486386340581997,0.06581085472863178,0.003354695735896512,0.17120571985700356,0.0010360723896675197,0.0,0.0
170,0.315209619759506,0.0022793058463676857,0.06132596685082872,0.0029054547446433067,0.1696457588560286,0.001184003433653547,0.0,0.0
180,0.31676958076048095,0.0025042139784986557,0.05830354241143971,0.003114730676128723,0.16759831004224893,0.001326689165455024,0.0,0.0
190,0.3176470588235294,0.002548109939498052,0.05342866428339291,0.00401483661272963,0.16477088072798182,0.0013294427597061846,0.0,0.0
200,0.3190120246993825,0.002795368784798178,0.04894377640558986,0.0041986761556887095,0.16126096847578808,0.0014151976472905874,0.0,0.0
210,0.32047448813779655,0.0030727872299137014,0.04582385440363991,0.005167936403089191,0.15531361715957104,0.0013766109001725818,0.0,0.0
220,0.321351966200845,0.003325735824582048,0.04231394215144622,0.004974395209762639,0.1481962950926227,0.001349662242520203,0.0,0.0
230,0.32203444913877155,0.003337774085814474,0.03860903477413065,0.00429204087677437,0.14137146571335718,0.0013521073480981234,0.0,0.0
240,0.32310692232694177,0.003311517136875297,0.03529411764705883,0.0032482155760700762,0.13396165095872603,0.0010862097332812659,0.0,0.0
250,0.32417939551511216,0.0036639545717031576,0.03285667858303543,0.002320340749860942,0.12616184595385116,0.0009120586863145535,0.0,0.0
260,0.3254468638284043,0.003472876741558625,0.03071173220669483,0.0026471111161806998,0.11982450438739033,0.000934419202838617,0.0,0.0
270,0.32651933701657454,0.003998938539205534,0.028469288267793307,0.003068945764191395,0.11377965550861228,0.0008205512548105673,0.0,0.0
280,0.32729931751706204,0.004212700766042019,0.02564185895352616,0.003133610293045287,0.10627234319142023,0.0008732589795690718,0.0,0.0
290,0.3276893077673058,0.0043602117273376165,0.023789405264868377,0.003325735824582048,0.09954501137471562,0.0008771408685886619,0.0,0.0
300,0.3284692882677933,0.004456546145954223,0.022424439389015272,0.003393156245288273,0.09389015274618136,0.0007987545615767478,0.0,0.0
310,0.32944426389340264,0.004803070525410589,0.02057198570035749,0.0033150775261811274,0.08930776730581737,0.0007158859710948468,0.0,0.0
320,0.3306142346441339,0.005098534133635617,0.019889502762430938,0.004019535077313071,0.08326291842703933,0.0008201773814822703,0.0,0.0
330,0.3314917127071823,0.0052942222323613996,0.018037049073773157,0.004066801322595355,0.07858303542411439,0.0008001711081323883,0.0,0.0
340,0.33256418589535264,0.005533473469642822,0.017159571010724732,0.004089364302711141,0.07507312317192069,0.0008558758299367726,0.0,0.0
350,0.3333441663958401,0.005684896052423023,0.016087097822554436,0.004303569049794164,0.07000324991875204,0.0009154669120562176,0.0,0.0
360,0.3340266493337667,0.00615324779838847,0.015307117322066948,0.004301375589381648,0.0653233669158271,0.0008612892542220014,0.0,0.0
370,0.33480662983425413,0.0065901795928990144,0.01452713682157946,0.004488198149846823,0.06181345466363341,0.0008786458604619855,0.0,0.0
380,0.3352941176470588,0.006570459743592229,0.01306467338316542,0.003948471106037401,0.05791355216119597,0.0007629500842709419,0.0,0.0
390,0.33636659083522913,0.006779355735810413,0.011894702632434188,0.00401483661272963,0.05479363015924602,0.0007600997775574684,0.0,0.0
400,0.3370490737731557,0.0067936094160762125,0.010822229444263892,0.0036921787284883343,0.05079623009424765,0.0007339490708678585,0.0,0.0
410,0.3371465713357166,0.006847227165659413,0.009749756256093598,0.003542825511216309,0.04650633734156646,0.0006281133972049422,0.0,0.0
420,0.3377315567110822,0.006966104401277975,0.008677283067923302,0.003063559619799641,0.041533961650958726,0.0005480348152379104,0.0,0.0
430,0.338024049398765,0.0071851767180355275,0.00799480012999675,0.0030068149253303996,0.03665908352291193,0.0005175235751929199,0.0,0.0
440,0.33831654208644785,0.00720452391899106,0.007409814754631133,0.002681645887180534,0.03275918102047449,0.00048065077792040816,0.0,0.0
450,0.3386090347741307,0.007468545886673319,0.007117322066948327,0.0029633444232308004,0.028664283392915175,0.000570643610297075,0.0,0.0
460,0.33870653233669157,0.007494719856256605,0.006337341566460839,0.0029184183550070453,0.025544361390965227,0.0005796681489893532,0.0,0.0
470,0.33899902502437435,0.0075377238579912974,0.005752356191095223,0.003048118192750613,0.023496912577185572,0.0005249468916964975,0.0,0.0
480,0.3392915177120572,0.007612163860102638,0.005069873253168671,0.002621136465758207,0.021254468638284042,0.0005426268004068235,0.0,0.0
490,0.33958401039974,0.007606272691490721,0.004777380565485863,0.0022875717151866035,0.019207019824504387,0.0005497112266827912,0.0,0.0
500,0.33958401039974,0.007606272691490721,0.003997400064998375,0.0019048997064406085,0.017549561260968474,0.0005888749341252049,0.0,0.0
510,0.33958401039974,0.007606272691490721,0.0035099122521936956,0.0017432187103995668,0.0005849853753656154,0.00020561886133370344,0.9953125,0.002127375610875074
520,0.33958401039974,0.007606272691490721,0.0033149171270718232,0.0017432187103995668,0.0007799805004874878,0.00020561886133370344,0.9953125,0.002127375610875074
530,0.33958401039974,0.007606272691490721,0.0030224244393890153,0.0015799261269190943,0.0006824829379265514,0.00018635791898654518,0.995703125,0.0019988787598017844
540,0.33958401039974,0.007606272691490721,0.0021449463763405915,0.0009616941642116227,0.0010724731881702953,0.00016270105746014776,0.99619140625,0.0018577145988778227
550,0.33958401039974,0.007606272691490721,0.0017549561260968478,0.0009616941642116227,0.0009749756256093596,0.00012211035287872465,0.9966796875,0.0016047769570975432
560,0.33958401039974,0.007606272691490721,0.0016574585635359116,0.0008716093551997834,0.00029249268768280793,8.688982775430614e-05,0.9974609375,0.0013127013191956383
570,0.33958401039974,0.007606272691490721,0.0014624634384140397,0.000768004830265012,0.00029249268768280815,9.616941642116226e-05,0.99765625,0.0014167661050043024
580,0.33958401039974,0.007606272691490721,0.0014624634384140397,0.000768004830265012,0.00019499512512187196,9.73883423337263e-05,0.99775390625,0.0014448891324605289
590,0.33958401039974,0.007606272691490721,0.0012674683132921677,0.0006182319627074718,0.00019499512512187196,7.68004830265012e-05,0.99794921875,0.0013570318178341503
600,0.33958401039974,0.007606272691490721,0.0010724731881702958,0.0006480431857129567,0.0003899902502437439,7.68004830265012e-05,0.99794921875,0.0013570318178341503
610,0.33958401039974,0.007606272691490721,0.0009749756256093598,0.0005320893545909251,0.00019499512512187196,7.398402240484372e-05,0.99814453125,0.00135703181783415
620,0.33958401039974,0.007606272691490721,0.0008774780630484239,0.00048084708210581137,0.0002924926876828078,7.398402240484372e-05,0.998828125,0.0007410443910797661
630,0.33958401039974,0.007606272691490721,0.0008774780630484239,0.00048084708210581137,9.749756256093587e-05,5.32089354590925e-05,0.9990234375,0.0005329553854414962
640,0.33958401039974,0.007606272691490721,0.0008774780630484239,0.00048084708210581137,0.0,4.808470821058113e-05,0.99912109375,0.0004816297108201763
650,0.33958401039974,0.007606272691490721,0.0007799805004874878,0.00041215464180498115,9.749756256093609e-05,4.808470821058113e-05,0.99912109375,0.0004816297108201763
660,0.33958401039974,0.007606272691490721,0.0006824829379265518,0.0004398462294186548,0.00019499512512187206,4.808470821058113e-05,0.99912109375,0.0004816297108201763
670,0.33958401039974,0.007606272691490721,0.0004874878128046799,0.000343462201504151,0.00029249268768280793,4.1215464180498113e-05,0.99921875,0.0004128254664172939
680,0.33958401039974,0.007606272691490721,0.0003899902502437439,0.0003365228558472587,0.00029249268768280793,4.398462294186548e-05,0.99931640625,0.0004405621249743492
690,0.33958401039974,0.007606272691490721,0.0003899902502437439,0.0003365228558472587,9.749756256093598e-05,3.4346220150415096e-05,0.99951171875,0.00034402122201441165
700,0.33958401039974,0.007606272691490721,0.0003899902502437439,0.0003365228558472587,9.749756256093598e-05,3.4346220150415096e-05,0.99951171875,0.00034402122201441165
710,0.33958401039974,0.007606272691490721,0.0003899902502437439,0.0003365228558472587,0.0,3.3652285584725866e-05,0.999609375,0.00033707058184961425
720,0.33958401039974,0.007606272691490721,0.0003899902502437439,0.0003365228558472587,0.0,3.3652285584725866e-05,0.999609375,0.00033707058184961425
730,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.00019499512512187196,3.3652285584725866e-05,0.999609375,0.00033707058184961425
740,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,9.749756256093598e-05,3.1478830734978935e-05,0.99970703125,0.00031530065811044984
750,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
760,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
770,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
780,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
790,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
800,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
810,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
820,0.33958401039974,0.007606272691490721,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
830,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,9.749756256093598e-05,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
840,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,9.749756256093598e-05,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
850,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
860,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
870,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
880,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
890,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
900,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
910,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
920,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
930,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
940,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
950,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
960,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
970,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
980,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
990,0.33958401039974,0.007606272691490721,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandom4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0006182319627074718,0.3,0.0006182319627074718,0.0,6.182319627074718e-05,0.0,0.0
10,0.30068248293792654,0.0007649266422055822,0.2720181995450114,0.004311784588388372,0.02729931751706205,8.688982775430614e-05,0.0,0.0
20,0.30136496587585315,0.0007171701315857068,0.2465713357166071,0.004881031723804431,0.051771205719856994,0.00016826142792362932,0.0,0.0
30,0.30214494637634054,0.0006480431857129567,0.22414689632759183,0.006276624901854464,0.07205069873253167,0.00022947799266167466,0.0,0.0
40,0.3035099122521937,0.0008156775349254875,0.2014299642508937,0.005565359601214211,0.09301267468313296,0.00035160868232661383,0.0,0.0
50,0.3040948976275593,0.0006480431857129567,0.18085797855053623,0.00504082706942934,0.10968475788105295,0.00034891432321655197,0.0,0.0
60,0.30477738056548587,0.0008796924588373096,0.1636984075398115,0.006591969381257398,0.12333441663958403,0.00036114197130479505,0.0,0.0
70,0.3059473513162171,0.001009568567541776,0.14917127071823205,0.006820989836908097,0.13464413389665258,0.0004403287228375084,0.0,0.0
80,0.30672733181670464,0.0010730102191935924,0.1344491387715307,0.0053248827206886975,0.14527136821579462,0.0004861658629995111,0.0,0.0
90,0.3078973025674358,0.0012960863714259134,0.12304192395190121,0.0038955336933490527,0.1513162170945726,0.0006114784814932103,0.0,0.0
100,0.30877478063048425,0.001340822943590267,0.11290217744556384,0.004374797126014364,0.15755606109847248,0.0007488421241935938,0.0,0.0
110,0.3105297367565811,0.0013824086944770216,0.10354241143971402,0.004667043459439185,0.16204094897627555,0.0007899331966165541,0.0,0.0
120,0.31189470263243413,0.001167771485114113,0.09418264543386415,0.0037271583797309047,0.16516087097822554,0.0007125495672178769,0.0,0.0
130,0.31296717582060446,0.001625559829262075,0.08501787455313617,0.0035534646508157118,0.16789080272993176,0.0008157932256621768,0.0,0.0
140,0.3144296392590185,0.0018239104158128485,0.07955801104972375,0.0035187698353492383,0.16603834904127396,0.0008905942432865077,0.0,0.0
150,0.31530711732206695,0.002019137135083552,0.07214819629509263,0.003117759097530665,0.1667208319792005,0.001025336784563413,0.0,0.0
160,0.3162820929476763,0.002154797654725703,0.06590835229119271,0.003120784580142172,0.1650633734156646,0.0011243129063354571,0.0,0.0
170,0.31754956126096845,0.002320340749860942,0.06054598635034124,0.003588481509828973,0.16360090997725057,0.0011418039160600824,0.0,0.0
180,0.3187195320116997,0.00224593817767597,0.056548586285342865,0.003162837471560025,0.16087097822554433,0.0013583050760425286,0.0,0.0
190,0.3194020149496263,0.0021105465829097604,0.05177120571985701,0.004080700997374215,0.15843353916152092,0.00137837505105435,0.0,0.0
200,0.3205719857003575,0.002674598185409616,0.047091322716932074,0.003970518124291602,0.15570360740981476,0.001410789545368472,0.0,0.0
210,0.32213194670133244,0.0028189020701240345,0.04348391290217745,0.004964900268466611,0.15082872928176794,0.0014071223453753627,0.0,0.0
220,0.3234969125771856,0.002548109939498052,0.04104647383815405,0.0047138232071494805,0.1436139096522587,0.0013548963513671862,0.0,0.0
230,0.32476438089047777,0.0029855539533926714,0.03782905427364316,0.004331438304469414,0.13747156321091974,0.0014046890226632584,0.0,0.0
240,0.3262268443288918,0.002885082492634867,0.03509912252193695,0.003993625117378063,0.13025674358141046,0.0015859476403695307,0.0,0.0
250,0.3271043223919402,0.0031063872939345446,0.03217419564510887,0.0032365731888762414,0.12430939226519336,0.0017256027750460333,0.0,0.0
260,0.3282742931426714,0.0037379040464710325,0.028956776080597987,0.0029313246351289303,0.11865453363665909,0.0018115018349319277,0.0,0.0
270,0.3290542736431589,0.0038153688456793304,0.026909327266818328,0.003268489967331976,0.1093922651933702,0.0018738814241974217,0.0,0.0
280,0.32993175170620737,0.0038147504213547094,0.024666883327916802,0.0029473780116577213,0.10256743581410466,0.001888292587502045,0.0,0.0
290,0.33139421514462136,0.0037049368132522032,0.023496912577185572,0.0034952236490326046,0.09525511862203445,0.001928973745827353,0.0,0.0
300,0.33207669808254797,0.00357200689564317,0.021351966200844976,0.0036665293819799667,0.08950276243093923,0.001835528330921234,0.0,0.0
310,0.3331491712707182,0.0037880626669820503,0.019987000324991875,0.004292590539436132,0.08492037699057522,0.0018967573747614922,0.0,0.0
320,0.3342216444588886,0.00407317789476014,0.019694507637309067,0.0040615766809544524,0.07946051348716282,0.0018036311791201122,0.0,0.0
330,0.3344166395840104,0.004155750709247153,0.01696457588560286,0.0037271583797309047,0.07517062073448164,0.0017430156839753205,0.0,0.0
340,0.3351966200844979,0.004353171698842603,0.016087097822554436,0.0038153688456793304,0.0709782255443614,0.0016943655658036357,0.0,0.0
350,0.3360740981475463,0.004857774739916424,0.014722131946701331,0.003427057516486773,0.06629834254143646,0.0016972593983826981,0.0,0.0
360,0.33665908352291196,0.005113320560574211,0.01452713682157946,0.0035753078915381213,0.06083847903802405,0.001608943541452895,0.0,0.0
370,0.33734156646083846,0.005131283909317024,0.013162170945726357,0.0032402159285647826,0.05732856678583034,0.0015888755965027636,0.0,0.0
380,0.3379265518362041,0.005260244437541759,0.011992200194995126,0.0032950897964495072,0.051576210594735133,0.0014847104656330588,0.0,0.0
390,0.3388040298992525,0.005124382381097118,0.011114722131946702,0.0028355919854660397,0.047091322716932074,0.0014765040170228948,0.0,0.0
400,0.33958401039974,0.005347873022008113,0.009847253818654533,0.0025601184994794774,0.043386415339616506,0.0013635752196782278,0.0,0.0
410,0.3400714982125447,0.005441898189118945,0.008677283067923302,0.002823083799273764,0.03880402989925252,0.0012012538327574578,0.0,0.0
420,0.3405589860253494,0.005714699119321828,0.007799805004874878,0.0026066948326291845,0.033831654208644785,0.0010870131028079275,0.0,0.0
430,0.3406564835879103,0.005740649881303517,0.007117322066948327,0.002320340749860942,0.02924926876828079,0.0009959456316616367,0.0,0.0
440,0.34104647383815406,0.005835219633737034,0.00653233669158271,0.0022793058463676857,0.025056873578160544,0.0009622827764247718,0.0,0.0
450,0.3413389665258369,0.005952508128580231,0.006142346441338966,0.0021949357696587077,0.02105947351316217,0.0009146418417262091,0.0,0.0
460,0.3413389665258369,0.005952508128580231,0.005264868378290544,0.001822616403293934,0.01745206369840754,0.0008513706798816552,0.0,0.0
470,0.3416314592135196,0.0061685658400111015,0.004777380565485863,0.0020710514434038466,0.015112122196945073,0.0008329648823108918,0.0,0.0
480,0.34182645433864156,0.0062294613522574475,0.004192395190120247,0.0017391536787252813,0.013649658758531039,0.000811647038804053,0.0,0.0
490,0.3420214494637634,0.006218847682757927,0.004094897627559311,0.0019135499604345063,0.011504712382190446,0.0007667750379143785,0.0,0.0
500,0.3420214494637634,0.006218847682757927,0.0036074098147546316,0.0016270105746014776,0.010042248943776408,0.0007549921083174055,0.0,0.0
510,0.3420214494637634,0.006218847682757927,0.0031199220019499513,0.0012960863714259134,0.0005849853753656154,0.00017593849176746192,0.995703125,0.0017460559804360245
520,0.3420214494637634,0.006218847682757927,0.0029249268768280793,0.0012666260144668828,0.0005849853753656163,0.00016882136766736028,0.9958984375,0.0017076764369975252
530,0.3420214494637634,0.006218847682757927,0.0024374390640233994,0.0012383705787069612,0.0007799805004874874,0.00014425412463174342,0.99619140625,0.0015214919518023798
540,0.3420214494637634,0.006218847682757927,0.0019499512512187196,0.0009714578070593823,0.0010724731881702958,0.00014555667137451723,0.99638671875,0.0015704860804638368
550,0.3420214494637634,0.006218847682757927,0.0016574585635359116,0.0008716093551997834,0.0004874878128046799,0.00010990790448132827,0.997265625,0.0014366748013601687
560,0.3420214494637634,0.006218847682757927,0.0015599610009749756,0.0007649266422055822,0.00019499512512187217,8.579683043675719e-05,0.99765625,0.0013482823273984566
570,0.3420214494637634,0.006218847682757927,0.0013649658758531037,0.0005495395224066414,0.00019499512512187196,7.649266422055822e-05,0.9978515625,0.0013341637987864113
580,0.3420214494637634,0.006218847682757927,0.0013649658758531037,0.0005495395224066414,0.0,5.495395224066414e-05,0.998046875,0.0012686875802456377
590,0.3420214494637634,0.006218847682757927,0.0012674683132921677,0.0006182319627074718,9.749756256093598e-05,5.495395224066414e-05,0.998046875,0.0012686875802456377
600,0.3420214494637634,0.006218847682757927,0.0010724731881702958,0.0006480431857129567,0.00019499512512187196,6.182319627074718e-05,0.998046875,0.0012686875802456377
610,0.3420214494637634,0.006218847682757927,0.0009749756256093598,0.0006869244030083019,9.749756256093598e-05,6.480431857129566e-05,0.9982421875,0.0013341637987864113
620,0.3420214494637634,0.006218847682757927,0.0008774780630484239,0.0006480431857129568,9.749756256093587e-05,6.869244030083019e-05,0.9990234375,0.0006880424440288232
630,0.3420214494637634,0.006218847682757927,0.0008774780630484239,0.0006480431857129568,0.0,6.480431857129567e-05,0.99912109375,0.0006490979435022031
640,0.3420214494637634,0.006218847682757927,0.0007799805004874878,0.0005140471533342585,9.749756256093609e-05,6.480431857129567e-05,0.99912109375,0.0006490979435022031
650,0.3420214494637634,0.006218847682757927,0.0006824829379265518,0.0004398462294186548,9.749756256093598e-05,5.140471533342585e-05,0.99921875,0.0005148838186228885
660,0.3420214494637634,0.006218847682757927,0.0005849853753656159,0.0004556541008234835,0.00019499512512187196,5.140471533342585e-05,0.99921875,0.0005148838186228885
670,0.3420214494637634,0.006218847682757927,0.0004874878128046799,0.000343462201504151,0.00019499512512187196,4.398462294186548e-05,0.99931640625,0.0004405621249743492
680,0.3420214494637634,0.006218847682757927,0.00029249268768280793,0.00031478830734978937,0.00029249268768280793,4.556541008234835e-05,0.9994140625,0.0004563957253365426
690,0.3420214494637634,0.006218847682757927,0.00029249268768280793,0.00031478830734978937,0.00019499512512187196,3.4346220150415096e-05,0.99951171875,0.00034402122201441165
700,0.3420214494637634,0.006218847682757927,0.00029249268768280793,0.00031478830734978937,0.0,3.1478830734978935e-05,0.99970703125,0.00031530065811044984
710,0.3420214494637634,0.006218847682757927,0.00029249268768280793,0.00031478830734978937,0.0,3.1478830734978935e-05,0.99970703125,0.00031530065811044984
720,0.3420214494637634,0.006218847682757927,0.00029249268768280793,0.00031478830734978937,0.0,3.1478830734978935e-05,0.99970703125,0.00031530065811044984
730,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,9.749756256093598e-05,3.1478830734978935e-05,0.99970703125,0.00031530065811044984
740,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
750,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
760,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
770,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
780,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
790,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
800,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
810,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
820,0.3420214494637634,0.006218847682757927,0.00019499512512187196,0.00027476976120332077,0.0,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
830,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,9.749756256093598e-05,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
840,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,9.749756256093598e-05,2.7476976120332078e-05,0.9998046875,0.00027521697761152933
850,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
860,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
870,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
880,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
890,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
900,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
910,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
920,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
930,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
940,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
950,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
960,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
970,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
980,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696
990,0.3420214494637634,0.006218847682757927,9.749756256093598e-05,0.00020607732090249057,0.0,2.0607732090249057e-05,0.99990234375,0.00020641273320864696


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandomTh0.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.00067282704837038,0.3,0.00067282704837038,0.0,6.7282704837038e-05,0.0,0.0
10,0.300682261208577,0.000826897781669824,0.27202729044834306,0.004170826779501609,0.027387914230019517,0.00010549304476304958,0.0,0.0
20,0.3012670565302144,0.0008382256763781413,0.24649122807017546,0.004651862341757221,0.05204678362573098,0.0001711250648857539,0.0,0.0
30,0.30214424951267055,0.0010638329721093414,0.22417153996101363,0.006165032162638724,0.07251461988304092,0.00022816675318100522,0.0,0.0
40,0.3035087719298245,0.0010277602929236603,0.2016569200779727,0.0052518055331029455,0.09346978557504876,0.0002528702107384442,0.0,0.0
50,0.30360623781676416,0.0010748574424352235,0.1807017543859649,0.005076018205606954,0.11159844054580895,0.000257764628981777,0.0,0.0
60,0.3037037037037037,0.0011572494838397107,0.001461988304093567,0.0009832065344917232,0.2665692007797271,0.00035549641278229664,0.0,0.0
70,0.3037037037037037,0.0011572494838397107,0.001267056530214425,0.0008154125324774934,0.26208576998050676,0.0003188542455372647,0.0,0.0
80,0.3037037037037037,0.0011572494838397107,0.0007797270955165692,0.0008576895622284011,0.2611111111111111,0.00032940192669509853,0.0,0.0
90,0.3037037037037037,0.0011572494838397107,0.0001949317738791423,0.0004120207384125818,0.2613060428849902,0.00031922376037389876,0.0,0.0
100,0.3037037037037037,0.0011572494838397107,9.746588693957115e-05,0.0002060103692062909,0.26111111111111107,0.0003008974034513418,0.0,0.0
110,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
120,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
130,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
140,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
150,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
160,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
170,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
180,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
190,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
200,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.26111111111111107,0.0003016018072325904,0.0,0.0
210,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.25847953216374264,0.00033892723429007583,0.0,0.0
220,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.25448343079922026,0.0003507558033468055,0.0,0.0
230,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.24990253411306038,0.00040764843146063625,0.0,0.0
240,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.24532163742690055,0.0004450862383333671,0.0,0.0
250,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.24132553606237817,0.000510381190599634,0.0,0.0
260,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.21130604288499027,0.0007700857552861403,0.0,0.0
270,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20555555555555555,0.0008645074862621036,0.0,0.0
280,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
290,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
300,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
310,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
320,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
330,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
340,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
350,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
360,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
370,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
380,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
390,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
400,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20526315789473681,0.0008539427313728052,0.0,0.0
410,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.20253411306042884,0.0008414822422786093,0.0,0.0
420,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.1961013645224171,0.0009165853842027223,0.0,0.0
430,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.19122807017543855,0.0008957701044999322,0.0,0.0
440,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.18567251461988302,0.0008981096544853794,0.0,0.0
450,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.18226120857699804,0.0008615295730726469,0.0,0.0
460,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.15038986354775827,0.0007847946620840888,0.0,0.0
470,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.14571150097465888,0.0008332886711012,0.0,0.0
480,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.14512670565302144,0.0008299999577439509,0.0,0.0
490,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.14512670565302144,0.0008299999577439509,0.0,0.0
500,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.14512670565302144,0.0008299999577439509,0.0,0.0
510,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
520,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
530,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
540,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
550,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
560,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
570,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
580,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
590,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
600,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
610,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
620,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
630,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
640,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
650,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
660,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
670,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
680,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
690,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
700,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
710,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
720,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
730,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
740,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
750,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
760,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
770,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
780,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
790,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
800,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
810,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
820,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
830,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
840,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
850,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
860,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
870,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
880,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
890,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
900,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
910,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3037037037037037,0.0011572494838397107,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandomTh1.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0006182319627074718,0.3,0.0006182319627074718,0.0,6.182319627074718e-05,0.0,0.0
10,0.3007799805004875,0.0007038880537562259,0.27211569710757233,0.004294788486604958,0.02710432239194016,8.930017239107925e-05,0.0,0.0
20,0.30146246343841404,0.0007398402240484373,0.246668833279168,0.004689233979222122,0.05206369840753983,0.00013460914233890347,0.0,0.0
30,0.30204744881377965,0.0005988468109130389,0.22395190120246994,0.0060981711458995185,0.0717582060448489,0.00021949357696587072,0.0,0.0
40,0.30341241468963276,0.0007398402240484373,0.2014299642508937,0.00507766787028216,0.09272018199545012,0.00031033477753065385,0.0,0.0
50,0.30341241468963276,0.0007398402240484373,0.18037049073773156,0.005085096795791353,0.10997725056873578,0.00031147306761287227,0.0,0.0
60,0.3036074098147546,0.0007005281870604811,0.0012674683132921677,0.0006903504811346154,0.26100097497562563,0.00044517789353054247,0.0,0.0
70,0.3037049073773156,0.000768004830265012,0.0008774780630484239,0.00048084708210581137,0.2498862528436789,0.000461621376420609,0.0,0.0
80,0.3037049073773156,0.000768004830265012,0.00029249268768280793,0.00031478830734978937,0.24120896977575557,0.0005917525809121514,0.0,0.0
90,0.3037049073773156,0.000768004830265012,0.00019499512512187196,0.00027476976120332077,0.22999675008124798,0.0006476425857678017,0.0,0.0
100,0.3037049073773156,0.000768004830265012,9.749756256093598e-05,0.00020607732090249057,0.21907702307442314,0.0006180792939898193,0.0,0.0
110,0.3037049073773156,0.000768004830265012,0.0,0.0,0.19275268118297043,0.0007500069519464019,0.0,0.0
120,0.3037049073773156,0.000768004830265012,0.0,0.0,0.17939551511212218,0.0007844183428659726,0.0,0.0
130,0.3037049073773156,0.000768004830265012,0.0,0.0,0.16691582710432237,0.000873123881720282,0.0,0.0
140,0.3037049073773156,0.000768004830265012,0.0,0.0,0.15463113422164446,0.0009484533168367654,0.0,0.0
150,0.3037049073773156,0.000768004830265012,0.0,0.0,0.14068898277543063,0.0009061415574807325,0.0,0.0
160,0.3037049073773156,0.000768004830265012,0.0,0.0,0.12323691907702308,0.0008679202165116822,0.0,0.0
170,0.3037049073773156,0.000768004830265012,0.0,0.0,0.11338966525836855,0.000929787134055345,0.0,0.0
180,0.3037049073773156,0.000768004830265012,0.0,0.0,0.10646733831654208,0.0008270524169276533,0.0,0.0
190,0.3037049073773156,0.000768004830265012,0.0,0.0,0.09798505037374065,0.0007754947550621304,0.0,0.0
200,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0894052648683783,0.0007963880514900234,0.0,0.0
210,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0796555086122847,0.0009287715833901565,0.0,0.0
220,0.3037049073773156,0.000768004830265012,0.0,0.0,0.07078323041923952,0.0009114117535138595,0.0,0.0
230,0.3037049073773156,0.000768004830265012,0.0,0.0,0.06200844978875528,0.0009394554536232798,0.0,0.0
240,0.3037049073773156,0.000768004830265012,0.0,0.0,0.05576860578485538,0.0008539992701102915,0.0,0.0
250,0.3037049073773156,0.000768004830265012,0.0,0.0,0.04943126421839455,0.0007844484196798051,0.0,0.0
260,0.3037049073773156,0.000768004830265012,0.0,0.0,0.038414039649008774,0.0005982161137281406,0.0,0.0
270,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0354891127721807,0.0006044934746473056,0.0,0.0
280,0.3037049073773156,0.000768004830265012,0.0,0.0,0.03266168345791355,0.0005708089663162793,0.0,0.0
290,0.3037049073773156,0.000768004830265012,0.0,0.0,0.029444263893402663,0.0005310241095693406,0.0,0.0
300,0.3037049073773156,0.000768004830265012,0.0,0.0,0.025739356516087095,0.0005789758131584434,0.0,0.0
310,0.3037049073773156,0.000768004830265012,0.0,0.0,0.021059473513162175,0.0006145574459827404,0.0,0.0
320,0.3037049073773156,0.000768004830265012,0.0,0.0,0.018817029574260645,0.0005812939217767,0.0,0.0
330,0.3037049073773156,0.000768004830265012,0.0,0.0,0.014722131946701331,0.0006432561987844536,0.0,0.0
340,0.3037049073773156,0.000768004830265012,0.0,0.0,0.011309717257068573,0.000554837646853995,0.0,0.0
350,0.3037049073773156,0.000768004830265012,0.0,0.0,0.00799480012999675,0.00046569219045636154,0.0,0.0
360,0.3037049073773156,0.000768004830265012,0.0,0.0,0.005557361065973351,0.0004167655892207557,0.0,0.0
370,0.3037049073773156,0.000768004830265012,0.0,0.0,0.003899902502437439,0.00035160868232661383,0.0,0.0
380,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0025349366265843354,0.00028189020701240356,0.0,0.0
390,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0014624634384140397,0.00018999390217003248,0.0,0.0
400,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0006824829379265518,8.156775349254874e-05,0.0,0.0
410,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0004874878128046799,6.333130072334414e-05,0.0,0.0
420,0.3037049073773156,0.000768004830265012,0.0,0.0,0.00019499512512187196,2.7476976120332078e-05,0.0,0.0
430,0.3037049073773156,0.000768004830265012,0.0,0.0,9.749756256093598e-05,2.0607732090249057e-05,0.0,0.0
440,0.3037049073773156,0.000768004830265012,0.0,0.0,9.749756256093598e-05,2.0607732090249057e-05,0.0,0.0
450,0.3037049073773156,0.000768004830265012,0.0,0.0,9.749756256093598e-05,2.0607732090249057e-05,0.0,0.0
460,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,0.0,0.0
470,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,0.0,0.0
480,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,0.0,0.0
490,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,0.0,0.0
500,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,0.0,0.0
510,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
520,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
530,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
540,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
550,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
560,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
570,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
580,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
590,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
600,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
610,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
620,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
630,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
640,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
650,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
660,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
670,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
680,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
690,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
700,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
710,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
720,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
730,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
740,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
750,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
760,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
770,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
780,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
790,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
800,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
810,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
820,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
830,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
840,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
850,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
860,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
870,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
880,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
890,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
900,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
910,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3037049073773156,0.000768004830265012,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-formatted/init30/int-adv-1.0-c-1-30/int-1.0UniRandomTh4.csv <==
time,totalCompMean,compCfi,UnDetectMean,detectCfi,UnCorrectMean,correctCfi,UnUpdateMean,updateCfi
0,0.3,0.0006182319627074718,0.3,0.0006182319627074718,0.0,6.182319627074718e-05,0.0,0.0
10,0.30068248293792654,0.0007649266422055822,0.2720181995450114,0.004311784588388372,0.02729931751706205,8.688982775430614e-05,0.0,0.0
20,0.30136496587585315,0.0007171701315857068,0.2465713357166071,0.004881031723804431,0.051771205719856994,0.00016826142792362932,0.0,0.0
30,0.30214494637634054,0.0006480431857129567,0.22414689632759183,0.006276624901854464,0.07205069873253167,0.00022947799266167466,0.0,0.0
40,0.3035099122521937,0.0008156775349254875,0.2014299642508937,0.005565359601214211,0.09301267468313296,0.00035160868232661383,0.0,0.0
50,0.3035099122521937,0.0008156775349254875,0.18027299317517062,0.005162912114444245,0.10968475788105295,0.0003764947366015531,0.0,0.0
60,0.3036074098147546,0.0008796924588373096,0.0011699707507312317,0.0005140471533342585,0.26168345791355224,0.0005997916132006123,0.0,0.0
70,0.3036074098147546,0.0008796924588373096,0.0009749756256093598,0.0004344491387715307,0.24842378940526486,0.000786100872269653,0.0,0.0
80,0.3036074098147546,0.0008796924588373096,0.0004874878128046799,0.00046080289815900725,0.2387715307117322,0.0008076548540334207,0.0,0.0
90,0.3036074098147546,0.0008796924588373096,9.749756256093598e-05,0.00020607732090249057,0.2285342866428339,0.0009946181460577651,0.0,0.0
100,0.3036074098147546,0.0008796924588373096,9.749756256093598e-05,0.00020607732090249057,0.21585960350991226,0.0010482070253014881,0.0,0.0
110,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.18787780305492363,0.0012617924367803717,0.0,0.0
120,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.17110822229444264,0.0013370344294916002,0.0,0.0
130,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.15599610009749756,0.0012997219644619988,0.0,0.0
140,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.14127396815079624,0.0012189569824293182,0.0,0.0
150,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.12937926551836204,0.0011649597916078007,0.0,0.0
160,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.111147221319467,0.001172610337962437,0.0,0.0
170,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.10198245043873902,0.0011191598704090487,0.0,0.0
180,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.09262268443288918,0.0011076323181298075,0.0,0.0
190,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0826779330516737,0.0011240400734299463,0.0,0.0
200,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.07331816704582385,0.0010989931759085218,0.0,0.0
210,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.06493337666558335,0.0009622827764247718,0.0,0.0
220,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.057718557036074106,0.000780075175014654,0.0,0.0
230,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.051381215469613266,0.0008563443273591655,0.0,0.0
240,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.04572635684107897,0.0007725685793692165,0.0,0.0
250,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.04114397140071498,0.0007170385286611041,0.0,0.0
260,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.03275918102047449,0.0006371756135789627,0.0,0.0
270,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.028859278518037053,0.0005699403119999654,0.0,0.0
280,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.025154371140721485,0.0006211255386333265,0.0,0.0
290,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.02154696132596685,0.0005952508128580234,0.0,0.0
300,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.017354566135846603,0.0005527927837050035,0.0,0.0
310,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.012577185570360742,0.0004509176054055525,0.0,0.0
320,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.008677283067923302,0.00041721822643178274,0.0,0.0
330,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.006044848878778031,0.00035534646508157116,0.0,0.0
340,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0036074098147546316,0.00021294656493257356,0.0,0.0
350,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0013649658758531037,9.31789594932726e-05,0.0,0.0
360,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.00029249268768280793,4.398462294186548e-05,0.0,0.0
370,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
380,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
390,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
400,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
410,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
420,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
430,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
440,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
450,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
460,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
470,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
480,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
490,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
500,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,0.0,0.0
510,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
520,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
530,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
540,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
550,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
560,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
570,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
580,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
590,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
600,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
610,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
620,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
630,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
640,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
650,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
660,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
670,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
680,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
690,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
700,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
710,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
720,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
730,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
740,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
750,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
760,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
770,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
780,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
790,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
800,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
810,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
820,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
830,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
840,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
850,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
860,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
870,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
880,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
890,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
900,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
910,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
920,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
930,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
940,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
950,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
960,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
970,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
980,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0
990,0.3036074098147546,0.0008796924588373096,0.0,0.0,0.0,0.0,1.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0BinaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,865.0,140.112420656,865.0,140.112420656,1000.0,0.0,1000.0,0.0
1,813.333333333,78.589529189,813.333333333,78.589529189,1000.0,0.0,1000.0,0.0
4,774.285714286,101.566077172,774.285714286,101.566077172,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0BinaryTreeTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,469.375,41.7931437423,469.375,41.7931437423,1000.0,0.0,1000.0,0.0
1,245.5,9.51149874625,245.5,9.51149874625,1000.0,0.0,1000.0,0.0
4,246.0,5.85247721909,246.0,5.85247721909,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0TernaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,820.0,0.0,820.0,0.0,1000.0,0.0,1000.0,0.0
1,755.0,197.774231164,755.0,197.774231164,1000.0,0.0,1000.0,0.0
4,725.0,87.6405593433,725.0,87.6405593433,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0TernaryTreeTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,440.833333333,16.4191964386,440.833333333,16.4191964386,1000.0,0.0,1000.0,0.0
1,250.0,0.0,250.0,0.0,1000.0,0.0,1000.0,0.0
4,171.875,37.1908132531,171.875,37.1908132531,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0UniRandom.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,828.0,68.9488323846,828.0,68.9488323846,1000.0,0.0,1000.0,0.0
1,766.111111111,46.9454666555,766.111111111,46.9454666555,1000.0,0.0,1000.0,0.0
4,649.285714286,79.3938612264,649.285714286,79.3938612264,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-0-30-no-update/int-1.0UniRandomTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,208.333333333,37.2363714069,208.333333333,37.2363714069,1000.0,0.0,1000.0,0.0
1,140.0,46.8675038806,140.0,46.8675038806,1000.0,0.0,1000.0,0.0
4,103.125,10.3805024471,103.125,10.3805024471,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0BinaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,787.857142857,69.2754277552,787.857142857,69.2754277552,1000.0,0.0,1000.0,0.0
4,785.714285714,58.3930421266,785.714285714,58.3930421266,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0BinaryTreeTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,450.0,0.0,450.0,0.0,1000.0,0.0,1000.0,0.0
4,370.0,29.8502115235,370.0,29.8502115235,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0TernaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,772.777777778,77.1824801811,772.777777778,77.1824801811,1000.0,0.0,1000.0,0.0
4,744.444444444,97.9626993009,744.444444444,97.9626993009,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0TernaryTreeTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,425.5,35.3841894693,425.5,35.3841894693,1000.0,0.0,1000.0,0.0
4,279.0,16.1280117063,279.0,16.1280117063,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0UniRandom.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,695.714285714,47.2050979436,695.714285714,47.2050979436,1000.0,0.0,1000.0,0.0
4,670.0,90.1831788073,670.0,90.1831788073,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-1.0-c-1-30-no-update/int-1.0UniRandomTh.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,1000.0,0.0,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,388.0,21.4397975364,388.0,21.4397975364,1000.0,0.0,1000.0,0.0
4,345.5,12.3498343471,345.5,12.3498343471,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-0-30-no-update/int-2.0BinaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,421.5,23.42315801936195,562.0,41.628437568566035,1000.0,0.0,1000.0,0.0
1,336.0,11.873379704195433,434.0,12.876220936284062,1000.0,0.0,1000.0,0.0
4,294.5,10.503549133507208,400.5,18.062609124929875,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-0-30-no-update/int-2.0TernaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,356.5,18.24036807742651,487.5,23.16745065819716,1000.0,0.0,1000.0,0.0
1,286.0,9.68603621715302,383.0,13.47893966156092,1000.0,0.0,1000.0,0.0
4,270.0,11.14,360.5,16.254477795364572,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-0-30-no-update/int-2.0UniRandom.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,249.5,19.831077439211416,411.5,25.160128370101773,1000.0,0.0,1000.0,0.0
1,220.0,10.914926293841841,336.0,21.589768354477545,1000.0,0.0,1000.0,0.0
4,189.5,11.07856057437066,270.5,22.305050916776672,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-1-30-no-update/int-2.0BinaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,855.0,45.64020719168571,1000.0,0.0,1000.0,0.0,1000.0,0.0
1,507.22222222222223,66.45167569346266,578.3333333333334,65.756216605141,1000.0,0.0,1000.0,0.0
4,487.5,29.484194036805548,575.5555555555555,36.87174119519489,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-1-30-no-update/int-2.0TernaryTree.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,762.5,133.53865694996335,843.75,154.5903498766983,1000.0,0.0,1000.0,0.0
1,518.5,47.15918713888101,574.0,46.489984228863754,1000.0,0.0,1000.0,0.0
4,482.22222222222223,49.51046940038958,542.2222222222222,47.35853369330861,1000.0,0.0,1000.0,0.0


==> data/internal-time/init30/int-adv-2.0-c-1-30-no-update/int-2.0UniRandom.csv <==
ttl,c90Mean,c90Cfi,c95Mean,c95Cfi,u90Mean,u90Cfi,u95Mean,u95Cfi
0,654.0,21.007098267014417,871.25,48.265738908088316,1000.0,0.0,1000.0,0.0
1,327.5,18.253970143505768,418.5,18.375935665973582,1000.0,0.0,1000.0,0.0
4,324.5,20.62856098713626,405.5,20.986411803831547,1000.0,0.0,1000.0,0.0


==> layout.txt <==
Paper Layout:
1. Introduction:
	1.1 Brief on massive vulnerabilities in individual IoT devices and security concerns in IoTs
	1.2 Security issues with IoT network and massive scale attacks due to attacks on IoT network.
		- Stuxnet (attack on Iran's Nuclear power plant)
		- Mirai Botnet and its variants 
		- IoT goes nuclear (Oakland paper, attacks on IoT bulbs)
		- Black-IoT (Usenix paper, attacks on large number of power intensive devices to disturb the load of Smart Grid)
		- Various attacks on Smart homes 
		- Other usability issues related to passive (non-adversarial) corruption of remotely deployed IoT swarms
		- Hypothetical examples of fatal IoT attacks Hospitals, Coal minings and their consequences.

	1.3 Current research only focused on Remote attestation
		- Better than nothing.
		- Can detect corrupted devices but requires continuous monitoring
		- Could backfire as it may return large number of false positives due to adversarial eclipses (If the adversary can create a vertex cut)
	
	1.4 Motivation of Updates in IoT network
		- Security patches
		- Bug fixes
		- To install newer version of the application
		- An byzantine adversary can do mischievous things
			-- For example, adversary can create conflict between different versions of same application

	1.5 Inability to achieve this via a remote approach.
		- adversary can simply drop correction and update messages. Why?
		- If the adversarial application is the one who gets access to the packets first than trivially we can't do much

	1.6 Basic Intuition:
		- Correction attempt should come from itself, specifically from hardware
		- Yes we are assuming software only corruption

	1.7 Idea is good, but the challenge is:
		- How to do it without imposing strong hardware requirements
		- Should be Efficient and adaptive enough to work with resource heterogeneity of IoT.
		- Mechanism can't rely on complicated routing protocols, or computationally expensive Cryptographic techniques. As this will leave out low-end devices. Low end devices often comes with small duty cycles with only basic communication capability.
		- We want threat model and network assumptions to be realistic.
		- Simplicity enables, easier implementation, analysis and auditability

	1.8 Keeping the above security, performance and usability in mind we design Dante:
		- Whose network and System model gen+eralizes to large kinds of heterogeneous IoT networks ranging from Smart home to Industrial IoT.
		- Considers two kinds of realistic node corruption model: Static and Dynamic. Further it provides mechanism to mitigate against several DoS attacks at the correction layer. 
		- The resource utilization of our protocol automatically adapts to chances of getting compromised
		- Our protocol is simple and is backed by theoretical guarantees of its correctness and security
		- We also simulate our protocol under various network setting using OMNET++ and compare our theoretical and experimental results. 

2. Background (If needed)
	2.1 Brief of Remote attestation
	2.2 Execution Aware Memory Protection Unit's description and their availability in current IoT devices.
	2.3 About Secure boot and Device Initialization


3. System Overview, Threat Model and Assumptions

	3.1 Definition of our nodes:	
		- About their hardware resources
		- Each node can store additional software binaries for other networks
		- About Critical software/application of IoT device
		- Network Capabilities 

	3.2 Model of our network
		- Definition of Backbone network
		- Connectivity and Security assumptions within backbone network

	3.3 Software only compromise: 
		- What can the adversary tamper and what can't
		- Assumptions regarding network capabilities of corrupted and blank nodes
		- Definition of Static and Dynamic Adversary:
			- Give multiple examples for both.

	3.4 Justification on Network Assumptions:
		- Why it will be inappropriate to assume that a corrupted node does not affect the routing protocol.
		- Why can't we assume that all device can do secure routing.

	3.5 Notation and Preliminaries: (Already available in the previous version of the paper)
		- Our basic notation of function with inputs and corresponding outputs
		- Signature, Encryption, Attestation etc.

4. Objective of Dante:

	4.1 Recoverability: We want Dante to heal all devices running a identical application if there exists a single such honest device in the network.

	4.2 Efficient/Adaptiveness: We want the overhead due to protocol remain less in the absence of any attack and the overhead should grow with number of corrupted nodes in the network (in other words the overhead should grow with increase in probability of getting corrupted)

	4.3 Uniformity: We want in the absence of adversarial eclipse, all nodes running the same application should run the same version of the application.

	4.4 Scalability: Dante should make a large network recover in a short period of time. (We have to formalize it better)

	4.5 Load Balancing (From prev. version): The task of correcting Byzantine nodes in a particular region of the network should be well distributed among the honest nodes in that region. (For CCS audience we have to make it more formal: Something like the probability that load on a node will deviate from the average load by some margin should be less.)

5. Dante Design:

	5.1 Node Initialization:
		- It will be pretty much the same as written in the existing version with the following addition.
		- We have to give concrete explanations  
			- Clock source we plan to use for decrementing the self-check counter.
		- We have to justify the choice of self-check intervals (for what-ever intervals we pick)
		- Where will we keep the software binaries related to other devices (For. eg. We can store them in ordinary flash memory)
		- Information related to Hash chain.

	5.2 Node Rendezvous:

		- We have to add a concrete example for the node rendezvous case for both low-end and backbone devices.
		- Eg. TLS1.3 key exchange protocol for both kind of device
		- For backbone device, one-key per session (if session oriented connection)
		- For low-end devices, single key for entire duration
		- Exchange of information related to Hashchain.

	5.3 Correction Phase:
		
		- Detection of Corruption:
			- Pretty much same explanation for low end device
			- For backbone device, describe
				- What all does the secure part actually attest? OS, application binary of the device, binaries of other devices
			- When does a device goes to blank mode? Corruption of critical components.

		- Broadcast of code request:
			- Broadcast by releasing a pre-image in the hash chain
		
		- Handling code broadcast:
			- Honest Neighbor:
				- Checking of hash value
				- Update of self-check interval (exponential back-off with linear increment)
				- Random back-off based on version difference, number of nodes corrected and last self-check time.
				- Reply with the code after waiting for the back-off period.
				- If a DONE message is received from the peer, stop waiting.
			- Adversarial node:
				- Can send arbitrary message at arbitrary instant
			- Blank Node: 
				- Not sure whether we have to do something here or not.
		
		- Handling response to code Broadcast:
			- Validate signature, on correct validation, first broadcast a DONE message
			- Install the code and start the application
			- If message is invalid, black-list the node. Sleep for some time (Have to mention for how long and why), and Retry downloading the code.


		- In between we can discuss issue associated with  various other approaches. How this approach is better than other naive approaches etc.

		- Fast Correction:
			- Motivation: Long delays
			- Approach: Broadcast by a node that gets healed
			- Gain from this approach:


6. Code Update by Operator:
	- It is pretty much same as whatever is written in the current draft.

7. Analysis:
	7.1 Probability and counts of possible replay attack due to hash-chain approach.
		- It might happen that, when a node is corrupted, adversary prevents the hash pre-image from reaching the secure part and later replay using the pre-image.
		- So we have to find probability distribution of number of possible replays. It will be a function of #neighbors and duration of self-check interval.
		- Consequence of the replay attacks 

	7.2 Analysis of random back-off mechanism
		- Wastage of resources due to this approach
		- Increase in waiting time

	7.3 Load balancing analysis:
		- For a given scenario, mean load on each neighbor (We have to formalize this better)


	7.4 Analysis in the presence of Static adversary:
		- We will give a end-point (from the time instant from where adversary stops corrupting more nodes) analysis in the worst case (best case for adversary)

	7.5 Dynamic Adversary: 
		- Have to describe various adversarial spread patter
		- If possible some basic percolation theory


8. Implementation and Evaluation:
